Surface homogenization of an array of Helmholtz resonators for a viscoacoustic model using two-scale convergence

We derive the weak limit of a linear viscoacoustic model in an acoustic liner that is a chamber connected to a periodic repetition of elongated chambers -- the Helmholtz resonators. As model we consider the time-harmonic and linearized compressible Navier-Stokes equations for the acoustic velocity and pressure. Following the approach in Schmidt et al., J. Math. Ind 8:15, 2018 for the viscoacoustic transmission problem of multiperforated plates the viscosity is scaled as $\delta^{4}$ with the period $\delta$ of the array of chambers and the size of the necks as well as the wall thickness like $\delta^2$ such that the viscous boundary layers are of the order of the size of the necks. Applying the method of two-scale convergence we obtain with a stability assumption in the limit $\delta \to 0$ that the acoustic pressure fulfills the Helmholz equation with impedance boundary conditions. These boundary conditions depend on the frequency, the length of the resonators and through the effective Rayleigh conductivity -- that can be computed numerically -- on the shape of their necks. We compare the limit model to semi-analytical models in the literature.

==> out_AHM-3v_L100mm.txt <==
freq T R D
20 0.9984875689059615 0.001077333598086374 0.0004350974959521617
30 0.9965645036879442 0.002438027537404702 0.0009974687746510504
40 0.9938173050644531 0.004368911500822846 0.00181378343472406
50 0.9901947278635109 0.006895732364247033 0.00290953977224204
60 0.9856334138676426 0.01005154492705655 0.004315041205300863
70 0.9800563293074911 0.01387705552855574 0.006066615163953164
80 0.9733723480558872 0.0184207541743456 0.008206897769767157
90 0.9654774712220059 0.02373924973651112 0.01078327904148299
100 0.9562509624441806 0.02989765594350307 0.01385138161231632
110 0.9455589451233607 0.03696911925497165 0.01747193562166766
120 0.9332496903048683 0.04503620994419629 0.02171409975093545
130 0.9191552094534817 0.05418884244792231 0.02665594809859596
140 0.9030932837959379 0.06452664352695561 0.03238007267710649
150 0.884864077068699 0.07615393574330927 0.03898198718799177
160 0.8642623395955544 0.08918081896257139 0.04655684144187418
170 0.8410624153306387 0.1037199686672906 0.05521761600207067
180 0.8150493382025672 0.1198800485052456 0.0650706132921872
190 0.786017766107595 0.1377591485250373 0.07622308536736769
200 0.7537679111781925 0.1574356657819035 0.08879642303990395
210 0.7181401215467075 0.1789654469693669 0.1028944314839256
220 0.6790489849849267 0.2023447707723905 0.1186062442426828
230 0.6364989823832089 0.2275135603941839 0.1359874572226072
240 0.5905872040004072 0.2543343883882158 0.155078407611377
250 0.5416201465498719 0.2824935726446913 0.1758862808054368
260 0.4900197945138908 0.3116162322953002 0.1983639731908091
270 0.436489258947942 0.3410779347854848 0.2224328062665731
280 0.3818367774697319 0.3700836384625518 0.2480795840677162
290 0.3271122580197626 0.3975923825298356 0.2752953594504018
300 0.2734346802844073 0.422329415342849 0.3042359043727438
310 0.2218880574425315 0.44273968143942 0.3353722611180485
320 0.1733804860729037 0.4574047271270226 0.3692147868000737
330 0.1290657423548578 0.4657857763617933 0.4051484812833489
331 0.1249238217012062 0.4663129874202565 0.4087631908785373
332 0.1208931849922227 0.4668051490313381 0.4123016659764392
333 0.1168873663881943 0.4672854070720667 0.415827226539739
334 0.1129849594019469 0.4676881313671986 0.4193269092308544
335 0.10914758074991 0.4681174487144703 0.4227349705356198
336 0.1054187973022765 0.4684776902993737 0.4261035123983499
337 0.1017665866443467 0.4688473525115188 0.4293860608441345
338 0.09818760898763161 0.4692211913245256 0.4325911996878429
339 0.09473981049124261 0.4695541176474485 0.4357060718613089
340 0.09138236255341586 0.4699064517984879 0.4387111856480963
341 0.08813376058862848 0.4702647973496887 0.4416014420616827
342 0.08498905615618287 0.4706279686014787 0.4443829752423384
343 0.0819570925078295 0.4710015965566214 0.4470413109355492
344 0.07908142561711602 0.4714035125759633 0.4495150618069206
345 0.0763012476591783 0.4718325101540131 0.4518662421868086
346 0.07366050412676016 0.4722641910626267 0.4540753048106131
347 0.07113085263676137 0.4727765470891014 0.4560926002741373
348 0.06874760188493816 0.4732996746368985 0.4579527234781634
349 0.06652505196092345 0.4738152881864461 0.4596596598526304
350 0.0643968168711999 0.474412644008856 0.4611905391199441
351 0.06241304065122336 0.4750722616221677 0.462514697726609
352 0.06057980883088639 0.475696481967037 0.4637237092020766
353 0.05888114237246716 0.4763851431183742 0.4647337145091587
354 0.05731802775303963 0.4771121967585307 0.4655697754884297
355 0.05588425043868603 0.4778607750063053 0.4662549745550086
356 0.05458683886544724 0.478628043062193 0.4667851180723597
357 0.05341896916369335 0.4794245151213588 0.4671565157149478
358 0.05237935850190775 0.4802377060153972 0.467382935482695
359 0.05146767674321407 0.4810569823833482 0.4674753408734377
360 0.05068692492025213 0.481866257748448 0.4674468173312998
361 0.0500187638833919 0.4826913208626359 0.4672899152539722
362 0.04945957420409197 0.4835318928684352 0.4670085329274728
363 0.04902051495188606 0.484351005336689 0.466628479711425
364 0.04868306082209155 0.485176231305765 0.4661407078721435
365 0.04846680798215008 0.4859500264905521 0.4655831655272978
366 0.04833663302167623 0.4867444998064235 0.4649188671719003
367 0.04831667807622761 0.4874949883947858 0.4641883335289865
368 0.04837899788568548 0.488241848472212 0.4633791536421025
369 0.04855412841914745 0.4889282675333734 0.4625176040474792
370 0.04880537878485224 0.4896057434824703 0.4615888777326774
380 0.05579521240126255 0.493884859985992 0.4503199276127455
390 0.06953423760287726 0.4929975477924597 0.4374682146046631
400 0.08871216438645238 0.4870558168412903 0.4242320187722574
410 0.112253843914 0.4768876909948752 0.4108584650911248
420 0.1391827818260248 0.4635646124796521 0.3972526056943231
430 0.1686278973123054 0.4479189272113496 0.383453175476345
440 0.1996851632953856 0.4307736805746392 0.3695411561299752
450 0.2316849230713115 0.4127336355521737 0.3555814413765148
460 0.2639697440413189 0.3943111023252279 0.3417191536334532
470 0.2960551732169597 0.3758846083306876 0.3280602184523528
480 0.3276205673291052 0.3576547612381395 0.3147246714327553
490 0.3583026291559775 0.3399220996525676 0.301775271191455
500 0.3879450096581265 0.3227827600170211 0.2892722303248524
510 0.4163465637586573 0.3063780714233223 0.2772753648180205
520 0.443533962834545 0.2906769265294778 0.2657891106359772
530 0.4693861558764563 0.275756528996483 0.2548573151270608
540 0.4939414276480689 0.2616297929898464 0.2444287793620847
550 0.5172266234646227 0.2482741961526119 0.2344991803827654
560 0.5392443932825884 0.2356725394981283 0.2250830672192832
570 0.5600030546040258 0.2237938070982959 0.2162031382976783
580 0.5796487288405852 0.2126023619954645 0.2077489091639504
590 0.5981725175953799 0.2020618977885314 0.1997655846160887
600 0.6156607267763371 0.1921396684263555 0.1921996047973074
610 0.63215158274038 0.1828099334338815 0.1850384838257386
620 0.6477131400943876 0.1740286717565338 0.1782581881490785
630 0.6624190725854978 0.1657490571967799 0.1718318702177223
640 0.6763057582261729 0.1579501516588853 0.1657440901149418
650 0.6894266272226052 0.1506060775088612 0.1599672952685336
660 0.7018298541133594 0.1436811898594725 0.1544889560271681
670 0.7135725399094723 0.1371395548392162 0.1492879052513114
680 0.7246782236722955 0.1309747078521888 0.1443470684755157
690 0.7352240897730458 0.1251301144010429 0.1396457958259114
700 0.7452066109330504 0.1196168179296465 0.1351765711373031
710 0.7546773286054366 0.1144011116358228 0.1309215597587406
720 0.7636799382951384 0.1094544556579841 0.1268656060468775
730 0.7722291389656207 0.1047744858656891 0.1229963751686902
740 0.7803581027374756 0.1003363568930669 0.1193055403694575
750 0.7880961816661272 0.09612289754129487 0.115780920792578
760 0.7954703741809971 0.09211926114536458 0.1124103646736383
770 0.8024949045408475 0.08831833214207625 0.1091867633170763
780 0.8091922623955646 0.0847035301098483 0.1061042074945871
790 0.8155834335498614 0.08126841955929405 0.1031481468908445
800 0.8216944300861633 0.07798938371367649 0.1003161862001602
810 0.8275347534002496 0.07486856511106489 0.09759668148868549
820 0.833115373254486 0.07189761602211407 0.09498701072339989
830 0.8384641802385404 0.06905526037714987 0.09248055938430971
840 0.8435864398236022 0.06634282758312707 0.09007073259327078
850 0.8484894691155698 0.06375832905583594 0.08775220182859429
860 0.8531904962149587 0.06128787250138018 0.08552163128366114
870 0.8577086801153904 0.05892027874192318 0.08337104114268645
880 0.8620431987458225 0.05665782456560661 0.08129897668857092
890 0.8662077576377563 0.05449189355290984 0.0793003488093339
900 0.8702120508487973 0.05241780999918873 0.07737013915201399
910 0.8740625991560573 0.05043086387327764 0.07550653697066503
920 0.8777671487784833 0.04852791856971393 0.07370493265180281
930 0.8813359335039356 0.04669898932491837 0.07196507717114606
940 0.8847707915616193 0.04494990787487597 0.07027930056350472
950 0.8880858277264597 0.04326528090866829 0.06864889136487198
960 0.8912802114255211 0.04165104666278033 0.06706874191169862
970 0.8943652107835515 0.04009684874211884 0.06553794047432969
980 0.8973419574467724 0.03860459657146247 0.06405344598176517
990 0.9002152284135501 0.03717202271555974 0.0626127488708902
1000 0.902993615042863 0.0357920510932973 0.06121433386383968
1010 0.905679175673435 0.03446479689883367 0.05985602742773129
1020 0.9082765785671286 0.03318869562518509 0.05853472580768629
1030 0.9107924684683604 0.03195698577675007 0.05725054575488955
1040 0.9132247006925365 0.03077376760328443 0.0560015317041791
1050 0.9155827533226294 0.02963238495691555 0.05478486172045506
1060 0.9178669941946935 0.02853282245818791 0.05360018334711857
1070 0.9200808868657343 0.02747252971743385 0.05244658341683184
1080 0.9222261309571034 0.02645271379438339 0.05132115524851323
1090 0.9243110314061153 0.02546550491795302 0.05022346367593172
1100 0.9263330650216988 0.02451548183140031 0.04915145314690092
1110 0.9282968896417 0.02359753148624922 0.0481055788720508
1120 0.9302063001260508 0.02271163803047744 0.04708206184347179
1130 0.9320598964006858 0.02185725951816806 0.04608284408114618
1140 0.933863101229057 0.02103131481374648 0.04510558395719649
1150 0.9356178149233274 0.020235201808062 0.04414698326861059
1160 0.9373276317048685 0.01946289287390439 0.04320947542122706
1170 0.9389895589928431 0.01871902916833217 0.04229141183882475
1180 0.9406093895099307 0.01799983476585295 0.04139077572421639
1190 0.9421890882204763 0.01730422084549145 0.04050669093403224
1200 0.9437279150768239 0.01663209851811255 0.0396399864050636
1210 0.9452312656251445 0.01598086680445953 0.03878786757039599
1220 0.9466968585088843 0.01535298737797148 0.03795015411314422
1230 0.9481295349586588 0.01474415556564843 0.03712630947569276
1240 0.9495279866063563 0.01415528392480834 0.03631672946883537
1250 0.9508963398960196 0.01358531531877343 0.03551834478520695
1260 0.952233862598959 0.01303477618498236 0.0347313612160586
1270 0.9535434269196603 0.01250013317575598 0.0339564399045837
1280 0.9548268290994252 0.01198408153689068 0.03318908936368414
1290 0.9560834672916589 0.01148339366006166 0.03243313904827939
1300 0.9573156169191278 0.01099798163930794 0.03168640144156425
1310 0.9585245580713805 0.01052906098275511 0.0309463809458644
1320 0.9597128437555248 0.0100738619787911 0.03021329426568411
1330 0.9608794130569234 0.009632806117573727 0.0294877808255029
1340 0.9620277035936804 0.009206019652211453 0.02876627675410815
1350 0.9631559916297706 0.008791229955458229 0.02805277841477116
1360 0.9642686426407638 0.008389740891170231 0.02734161646806593
1370 0.9653659512658134 0.008000109609791478 0.02663393912439515
1380 0.9664472695133427 0.007622449927937738 0.02593028055871956
1390 0.9675174235442906 0.00725601205359445 0.02522656440211495
1400 0.9685738205038079 0.00689991971252572 0.02452625978366637
1410 0.9696203240508245 0.006554813884165438 0.02382486206501002
1420 0.970657149845955 0.006219737853682063 0.02312311230036297
1430 0.9716855323480059 0.005894287688260267 0.02242017996373381
1440 0.9727069120127548 0.00557798994384982 0.02171509804339535
1450 0.9737238964409978 0.005270629348735222 0.02100547421026701
1460 0.9747364881790934 0.004972005196848403 0.02029150662405818
1470 0.9757470602603184 0.004681670789245722 0.01957126895043584
1480 0.9767556655900139 0.004399068137949659 0.01884526627203642
1490 0.9777665579539336 0.0041243927593789 0.01810904928668746
1500 0.9787778369233893 0.003856697266920504 0.01736546580969023
1510 0.9797937858481448 0.003595876449595188 0.01661033770226001
1520 0.9808165134108782 0.003342127924205828 0.015841358664916
1530 0.981846262948766 0.003094558916148188 0.01505917813508583
1540 0.9828862397126672 0.002853250080547912 0.01426051020678489
1550 0.9839376839064768 0.002617781877028146 0.01344453421649501
1560 0.9850022816473929 0.002388013691817252 0.01260970466078985
1570 0.9860835601201091 0.002163904941801443 0.01175253493808944
1580 0.9871814738453251 0.001945070730135596 0.01087345542453934
1590 0.9882992788760531 0.001731601335515945 0.009969119788430987
1600 0.989437193014313 0.001523487481734021 0.009039319503952991
1610 0.9905959714697026 0.001320835617665104 0.008083192912632322
1620 0.991774948910767 0.001124071200666131 0.007100979888566862
1630 0.9929707320600436 0.0009337449551778497 0.006095522984778547
1640 0.9941779562299322 0.0007508937028723518 0.005071150067195435
1650 0.9953856466911788 0.0005771482792215978 0.004037205029599609
1660 0.9965733753482736 0.0004149710775292465 0.003011653574197138
1670 0.9977078244644682 0.0002682827525696445 0.002023892782962204
1680 0.9987315234971642 0.0001431661485718787 0.001125310354263913
1690 0.999546315052092 4.923225106799872e-05 0.0004044526968399854
1700 0.9999816212682496 1.910343893941974e-06 1.646838785642611e-05
1710 0.9997325605953055 2.648869744528786e-05 0.0002409507072492482
1720 0.9982340862233121 0.0001654397922418334 0.001600473984446055
1730 0.9943863731738252 0.0004918740967883542 0.005121752729386479
1740 0.9859070881296021 0.001133799747885298 0.01295911212251255
1750 0.9676542758376481 0.002311723775169855 0.03003400038718208
1760 0.9267619928302974 0.004347809554821371 0.06889019761488126
1770 0.8268197455358773 0.00728623474261026 0.1658940197215124
1771 0.8104437564019505 0.007581827389027508 0.1819744162090219
1772 0.7923686361209874 0.007863771807916241 0.1997675920710963
1773 0.7723866591681718 0.008127579742832312 0.2194857610889958
1774 0.7502599560465374 0.008368919026895348 0.2413711249265673
1775 0.725910910712816 0.008583105564909285 0.2655059837222747
1776 0.6988820441136862 0.008769996356353579 0.2923479595299603
1777 0.669117305595724 0.00893013853740336 0.3219525558668726
1778 0.6363590716874999 0.009071145728519686 0.3545697825839804
1779 0.6004448685354727 0.009208944959155965 0.3903461865053713
1780 0.5612232483487357 0.00937191944557662 0.4294048322056876
1781 0.5188857744642347 0.009603326585951366 0.471510898949814
1782 0.4734820681280479 0.00996810831147199 0.5165498235604801
1783 0.4252206492297401 0.01055601669033696 0.5642233340799229
1784 0.3752148584241838 0.01146889230702097 0.6133162492687951
1785 0.3241072847667542 0.01283588136051841 0.6630568338727274
1786 0.2735327667973024 0.01477050846949746 0.7116967247332001
1787 0.224864226229007 0.01738144889252527 0.7577543248784677
1788 0.1798866155055326 0.02072320711188733 0.7993901773825801
1789 0.1402053975511217 0.02479257639147691 0.8350020260574014
1790 0.1072848743874756 0.02949305728805578 0.8632220683244687
1791 0.08176365360659851 0.03470718809497349 0.8835291582984279
1792 0.06386690314976157 0.04025871089108276 0.8958743859591556
1793 0.05320446070236445 0.04597432136628778 0.9008212179313478
1794 0.04901936587630661 0.05164865591930339 0.89933197820439
1795 0.05037408785201747 0.05713827076089868 0.8924876413870838
1796 0.05644909531544186 0.06226305786575295 0.8812878468188052
1797 0.06658667600933298 0.06686334920670906 0.866549974783958
1798 0.08029904337448772 0.07079544901014544 0.8489055076153669
1799 0.09724686299560947 0.07396668323939218 0.8287864537649984
1800 0.1169319578774562 0.07630035823562825 0.8067676838869156
1801 0.1391161451796052 0.07779874976167173 0.7830851050587231
1802 0.1633473579227089 0.07848939032399099 0.7581632517533001
1803 0.1892096851431925 0.0784487064611973 0.7323416083956101
1804 0.2162154602051922 0.07776444452475612 0.7060200952700517
1805 0.2440121814626684 0.07654272986279215 0.6794450886745393
1806 0.272173804177308 0.07488095561459862 0.6529452402080933
1807 0.3001886563694778 0.0729132150506466 0.6268981285798756
1808 0.3279546570304832 0.07069735225839836 0.6013479907111184
1809 0.3552516154012786 0.06830801236095893 0.5764403722377625
1810 0.3816564471650951 0.06584332505160832 0.5525002277832965
1820 0.5909884395767778 0.04308440091648454 0.3659271595067377
1830 0.7122055507014754 0.02888625239092337 0.2589081969076013
1840 0.7831501058761682 0.02064303203494271 0.1962068620888891
1850 0.8275180135200156 0.01559292680956653 0.1568890596704178
1860 0.8571295752031751 0.0122928447935949 0.13057758000323
1870 0.8779968897609417 0.01000922069282725 0.111993889546231
1880 0.8933525371576413 0.008354322130725652 0.09829314071163306
1890 0.9050620605469951 0.007108824275064785 0.08782911517794009
1900 0.9142563596448474 0.006141504670316118 0.07960213568483647
1910 0.9216576188948906 0.005369015086953713 0.07297336601815567
1920 0.9277293283517236 0.004739761009369118 0.06753091063890727
1930 0.9328042473496408 0.004217429858861648 0.06297832279149751
1940 0.9371098688491366 0.003776383643134459 0.05911374750772894
1950 0.9408054847125104 0.003400266699470799 0.05579424858801885
1960 0.9440149287591744 0.00307477510336539 0.05291029613746025
1970 0.946830780018592 0.002790708586017179 0.05037851139539082
1980 0.9493210087563986 0.002540937495843276 0.04813805374775815
1990 0.9515434534346031 0.002319033347141762 0.04613751321825512
2000 0.9535391178485551 0.002121112285886759 0.04433976986555819


==> out_AHM-3v_L100mm_radius_0_25mm.txt <==
freq T R D
20 0.9679174344520237 0.0004262918561989652 0.03165627369177731
30 0.9586575504590257 0.0005491126683631725 0.04079333687261115
40 0.9540469790375599 0.0006100429220152206 0.04534297804042492
50 0.9515855648353276 0.000642349843158708 0.04777208532151365
60 0.9501816736940426 0.000660487912799832 0.04915783839315756
70 0.9493431054144128 0.0006710442766437823 0.04998585030894342
80 0.9488356148912165 0.0006770978129252963 0.05048728729585822
90 0.9485330781466483 0.0006803680601295096 0.05078655379322215
100 0.9483705302468746 0.0006816595328916643 0.05094781022023377
110 0.948301238564656 0.0006816778652603934 0.05101708357008362
120 0.9483042103747872 0.00068064212831564 0.05101514749689718
130 0.9483613043678785 0.0006788174459051508 0.05095987818621638
140 0.9484615045496868 0.0006763500915064309 0.05086214535880676
150 0.9485967182487224 0.0006733536450195821 0.05072992810625804
160 0.9487613214060642 0.0006699087716450015 0.05056876982229083
170 0.9489507819775435 0.0006660778442707485 0.05038314017818579
180 0.9491633129544573 0.0006618681729440786 0.05017481887259859
190 0.9493953672728974 0.0006573476782236637 0.04994728504887892
200 0.949645192765707 0.0006525359589352018 0.04970227127535777
210 0.9499115222863402 0.000647448670021452 0.04944102904363831
220 0.9501922339641643 0.0006421246172209699 0.04916564141861473
230 0.9504863125193378 0.0006365779440652136 0.04887710953659699
240 0.9507907151852852 0.0006308729023001621 0.0485784119124146
250 0.9511136529799616 0.0006247996539184768 0.04826154736611988
260 0.9514351763490135 0.000618842704204478 0.04794598094678199
270 0.9517775619014096 0.0006124561365328811 0.04760998196205751
280 0.9521180312385815 0.0006061749914110969 0.04727579377000738
290 0.9524772685933314 0.0005995069222606435 0.04692322448440799
300 0.9528379542618594 0.0005928594636748616 0.04656918627446578
310 0.9532107431609111 0.000585971549148086 0.04620328528994077
320 0.9535857342124151 0.0005790798016998507 0.04583518598588505
330 0.9539673831231379 0.0005720738825337323 0.04546054299432838
340 0.9543524290550934 0.0005650234067707438 0.04508254753813582
350 0.9547440592951745 0.0005578513580944593 0.04469808934673106
360 0.9551390728971142 0.0005506413870944848 0.04431028571579132
370 0.9555418511523294 0.0005432835546615811 0.04391486529300905
380 0.9559437147072809 0.0005359680276930559 0.04352031726502605
390 0.9563528436575612 0.0005285201754165105 0.04311863616702225
400 0.9567609388354906 0.0005211089476124953 0.04271795221689688
410 0.9571712188993813 0.0005136723023143392 0.04231510879830438
420 0.9575802689652856 0.0005062665697620969 0.04191346446495232
430 0.9579929061686709 0.0004988096486797153 0.04150828418264934
440 0.958412648861907 0.0004912285307470689 0.04109612260734591
450 0.9588250567947502 0.0004838000997212421 0.04069114310552859
460 0.9592468813725089 0.0004762023474877236 0.04027691628000337
470 0.9596591782365345 0.0004687983382347156 0.03987202342523082
480 0.9600772782100522 0.0004613173823456585 0.03946140440760217
490 0.9604915635194535 0.0004539221291447654 0.0390545143514017
500 0.9609054856266801 0.000446498962357617 0.03864801541096229
510 0.9613190648509903 0.0004390873375458843 0.03824184781146384
520 0.9617303384002795 0.000431782697677371 0.03783787890204308
530 0.9621439742278656 0.0004244327915757113 0.03743159298055872
540 0.962552350089234 0.0004171850406881109 0.03703046487007788
550 0.9629567704546534 0.000409961698428553 0.03663326784691801
560 0.9633660354630011 0.0004027570511767304 0.03623120748582212
570 0.9637689456120658 0.00039565164963074 0.03583540273830343
580 0.9641687954504913 0.0003885811432338438 0.03544262340627488
590 0.9645687278568732 0.0003815803549139669 0.03504969178821284
600 0.9649640291183441 0.0003746474574986421 0.03466132342415724
610 0.9653542605408395 0.0003677874443567241 0.03427795201480377
620 0.9657475722286152 0.0003609532085249799 0.03389147456285984
630 0.9661315419958777 0.0003542275737424353 0.03351423043037987
640 0.9665168994625543 0.0003475149193004178 0.03313558561814532
650 0.9668967618328093 0.0003409208894855093 0.03276231727770523
660 0.9672733937166381 0.0003344043073134465 0.03239220197604843
670 0.9676479845317049 0.0003279840683780143 0.03202403139991712
680 0.9680177736993222 0.0003215946241422365 0.03166063167653558
690 0.9683838214741232 0.0003152831797329981 0.03130089534614384
700 0.9687459043166271 0.0003090755774543939 0.0309450201059185
710 0.9691027397408711 0.000302983576683703 0.03059427668244516
720 0.9694598686971623 0.0002968857824728188 0.03024324552036491
730 0.9698125590060919 0.00029089725950094 0.02989654373440719
740 0.9701585365470784 0.0002850223657811472 0.02955644108714045
750 0.9705023337447004 0.0002792123292075517 0.02921845392609204
760 0.9708439106205971 0.0002734464786687932 0.02888264290073416
770 0.9711801762551246 0.0002677928585170969 0.02855203088635825
780 0.9715106095139935 0.0002622448108121233 0.02822714567519439
790 0.971842370103417 0.0002567399496703296 0.02790088994691266
800 0.9721669498467641 0.0002513196995421982 0.0275817304536937
810 0.9724873093040068 0.0002460171969771208 0.02726667349901604
820 0.9728043249711458 0.0002407575264299441 0.02695491750242428
830 0.973118753792104 0.0002356004755308105 0.02664564573236519
840 0.9734279282684646 0.0002305096199697555 0.02634156211156566
850 0.9737331609661853 0.0002255136509673197 0.02604132538284734
860 0.9740344514708315 0.0002205830263738264 0.02574496550279472
870 0.9743302851002282 0.0002157636428175633 0.0254539512569542
880 0.9746254074557869 0.0002109813850466658 0.02516361115916648
890 0.9749171601646112 0.0002062895055261632 0.02487655032986267
900 0.975200494317365 0.0002017269469083711 0.02459777873572663
910 0.975484564861699 0.0001971948904331537 0.02431824024786786
920 0.9757633861712917 0.0001927501774279439 0.0240438636512804
930 0.9760399023789387 0.0001883603219420005 0.02377173729911933
940 0.976310388390933 0.0001840677109008025 0.02350554389816622
950 0.9765799238500251 0.0001798416815904278 0.02324023446838445
960 0.9768443100804103 0.0001757114427307596 0.02297997847685896
970 0.9771051471927081 0.0001716343039466647 0.0227232185033452
980 0.9773641811699117 0.0001676280644806414 0.02246819076560761
990 0.9776166047242983 0.0001637176061648846 0.02221967766953677
1000 0.9778673941411898 0.0001598644082148715 0.02197274145059529
1010 0.9781146100161305 0.0001560858788322486 0.02172930410503721
1020 0.9783598953847705 0.0001523666702495614 0.02148773794497991
1030 0.9786006077315836 0.0001487136444209565 0.02125067862399541
1040 0.9788394409551781 0.0001451324481169707 0.02101542659670498
1050 0.9790711921031393 0.0001416414974472972 0.02078716639941339
1060 0.9793034014093129 0.0001381854607706745 0.02055841312991639
1070 0.9795314283297223 0.0001348121875288888 0.02033375948274882
1080 0.9797564121615723 0.0001315088860919709 0.02011207895233575
1090 0.9799795469447451 0.0001282485648241087 0.0198922044904308
1100 0.9801971844829456 0.0001250806621106902 0.01967773485494374
1110 0.9804130699512121 0.0001219523775674702 0.01946497767122039
1120 0.9806262767888563 0.0001188836349312296 0.01925483957621249
1130 0.9808368106247384 0.0001158828664448207 0.0190473065088168
1140 0.9810454132307213 0.0001129368231726639 0.01884164994610608
1150 0.9812502495115334 0.0001100488070591853 0.01863970168140743
1160 0.9814523788931976 0.0001072316125932436 0.01844038949420917
1170 0.9816517082629195 0.0001044573172635362 0.01824383441981699
1180 0.9818484107209535 0.0001017531670968729 0.0180498361119496
1190 0.9820437410546642 9.908499052748076e-05 0.01785717395480833
1200 0.9822357699766463 9.648301503510239e-05 0.0176677470083186
1210 0.9824238425596614 9.394407301655108e-05 0.01748221336732203
1220 0.9826106411146162 9.144137002207751e-05 0.01729791751536177
1230 0.9827951873909414 8.899165724481448e-05 0.01711582095181378
1240 0.9829774270840653 8.659668384809742e-05 0.01693597623208658
1250 0.983157769144101 8.425678200205007e-05 0.01675797407389693
1260 0.9833367783981175 8.195774526392059e-05 0.01658126385661857
1270 0.9835122486397343 7.971065966740334e-05 0.0164080407005983
1280 0.9836859877512723 7.751071216038049e-05 0.01623650153656737
1290 0.9838573477159314 7.535358775148626e-05 0.01606729869631715
1300 0.9840272304757328 7.324534880790803e-05 0.01589952417545927
1310 0.9841948830456327 7.118285477044687e-05 0.01573393409959681
1320 0.984360788900161 6.916427717231536e-05 0.0155700468226667
1330 0.9845249632432485 6.718938666832528e-05 0.01540784737008322
1340 0.9846874607786422 6.525265813310237e-05 0.01524728656322468
1350 0.9848470705810723 6.336441461935271e-05 0.0150895650043083
1360 0.9850064227365304 6.151430916744588e-05 0.01493206295430217
1370 0.9851659361734393 5.969963787814312e-05 0.01477436418868257
1380 0.9853202412023354 5.793492950116438e-05 0.01462182386816342
1390 0.9854762708108423 5.620080627457504e-05 0.0144675283828831
1400 0.985630046365511 5.450616131821261e-05 0.01431544747317079
1410 0.9857825984484555 5.284952153311568e-05 0.01416455203001138
1420 0.9859351864177958 5.122591355258341e-05 0.01401358766865166
1430 0.9860858559440981 4.963776446848731e-05 0.01386450629143337
1440 0.9862350273143672 4.808885043097948e-05 0.01371688383520184
1450 0.9863843740073762 4.657107897342216e-05 0.01356905491365036
1460 0.9865332405883401 4.508355865756541e-05 0.0134216758530023
1470 0.9866820140725293 4.363326475875396e-05 0.01327435266271193
1480 0.9868308478880301 4.220775187209066e-05 0.0131269443600978
1490 0.9869805441250347 4.081456752481095e-05 0.01297864130744053
1500 0.9871280851213502 3.945398292435767e-05 0.01283246089572545
1510 0.9872793113341344 3.811661502744419e-05 0.01268257205083818
1520 0.9874306134453422 3.680804893638133e-05 0.0125325785057214
1530 0.9875837259715536 3.552411736718137e-05 0.01238074991107918
1540 0.9877400697176657 3.426194867788942e-05 0.01222566833365641
1550 0.9878983226026893 3.302373099312421e-05 0.01206865366631759
1560 0.9880587482566331 3.180613209620279e-05 0.01190944561127071
1570 0.9882263728950649 3.060448231975625e-05 0.01174302262261537
1580 0.9883994134738424 2.942044002487258e-05 0.01157116608613271
1590 0.9885811027532085 2.824392936479881e-05 0.01139065331742666
1600 0.9887713063656839 2.707643515334886e-05 0.01120161719916276
1610 0.9889762071207068 2.591033553135443e-05 0.01099788254376187
1620 0.9891970480051747 2.474107403856569e-05 0.01077821092078672
1630 0.9894425736310037 2.355214128554099e-05 0.01053387422771072
1640 0.9897187204405467 2.233146308724893e-05 0.0102589480963661
1650 0.9900408992876386 2.105727538093994e-05 0.009938043436980451
1660 0.9904304560981407 1.968774247880051e-05 0.009549856159380468
1670 0.9909226236502727 1.816498308897992e-05 0.009059211366638294
1680 0.9915868446383161 1.636935080270988e-05 0.008396786010881145
1690 0.9925653532430689 1.405817382045822e-05 0.007420588583110605
1700 0.9942067295436029 1.063855577970083e-05 0.005782631900617403
1701 0.9944354016778214 1.01896179136319e-05 0.005554408704264962
1702 0.9946809737396441 9.711371428579776e-06 0.005309314888927273
1703 0.9949443041605839 9.202203765615501e-06 0.005046493635650504
1704 0.9952278792179521 8.659562799799353e-06 0.004763461219248118
1705 0.9955345482787782 8.078839216122169e-06 0.004457372882005692
1706 0.9958653937636529 7.457996952240186e-06 0.004127148239394854
1707 0.9962228208443518 6.791268774235512e-06 0.003770387886874
1708 0.9966095201811332 6.077267161890696e-06 0.003384402551704863
1709 0.9970266843371858 5.312649889923363e-06 0.002968003012924301
1710 0.9974741436396298 4.497976553990212e-06 0.002521358383816181
1711 0.9979507538340482 3.637233851477291e-06 0.002045608932100335
1712 0.998449423659954 2.742555548636094e-06 0.001547833784497325
1713 0.9989549000859289 1.841860755838444e-06 0.001043258053315252
1714 0.9994347631236377 9.922188593694858e-07 0.0005642446575029711
1715 0.9998250673929926 3.057884277682254e-07 0.0001746268185796371
1716 1 1.202727997505835e-29 -1.202727997505835e-29
1717 0.999715890672489 4.916594633818523e-07 0.0002836176680476133
1718 0.998509861716867 2.562471721017318e-06 0.001487575811412029
1719 0.9955536773994739 7.586753687120692e-06 0.00443873584683901
1720 0.9896129120330199 1.756149659770134e-05 0.01036952647038237
1721 0.9797237400057459 3.394589024880223e-05 0.02024231410400528
1722 0.9673552935363374 5.425026906351292e-05 0.03259045619459906
1723 0.9573888073416004 7.067969173906154e-05 0.04254051296666057
1724 0.9534578734489664 7.737821209705158e-05 0.04646474833893657
1725 0.9544560236846371 7.598290482815972e-05 0.04546799341053473
1726 0.9576382968538123 7.085109740565024e-05 0.04229085204878205
1727 0.9612407092175557 6.489636627473661e-05 0.0386943944161696
1728 0.9645566451117159 5.934423545152084e-05 0.03538401065283257
1729 0.9673959926543181 5.45467674872478e-05 0.03254946057819467
1730 0.9697751327416199 5.049373266855746e-05 0.03017437352571158
1731 0.9717586413085632 4.70924895168416e-05 0.02819426620192
1732 0.9734192151000354 4.423133845638697e-05 0.02653655356150824
1733 0.9748183405720108 4.18054259013515e-05 0.02513985400208787
1734 0.9760087328200379 3.972759660922275e-05 0.02395153958335292
1735 0.9770296103774121 3.793625401897943e-05 0.02293245336856893
1736 0.9779088780385868 3.638931031121434e-05 0.02205473265110195
1737 0.9786788063759623 3.50246034403672e-05 0.02128616902059736
1738 0.9793561893831908 3.381440208719265e-05 0.02060999621472201
1739 0.9799550693602568 3.274030084775635e-05 0.02001219033889546
1740 0.980489537070242 3.177683922921248e-05 0.01947868609052879
1750 0.9837376413151185 2.57050454434706e-05 0.01623665363943799
1760 0.985289722518229 2.25433559269862e-05 0.01468773412584402
1770 0.9862179537628855 2.046714912945002e-05 0.01376157908798509
1780 0.9868461783650385 1.891816261931976e-05 0.01313490347234216
1790 0.9873096711577263 1.766744984074418e-05 0.01267266139243298
1800 0.9876729210481799 1.660439936357781e-05 0.01231047455245648
1810 0.9879700041851015 1.566900123066384e-05 0.01201432681366783
1820 0.9882214454193454 1.482942984175081e-05 0.01176372515081282
1830 0.9884386814865692 1.406116730003832e-05 0.01154725734613075
1840 0.9886332041445335 1.334787022822918e-05 0.01135344798523829
1850 0.9888075524892941 1.268346437211799e-05 0.0111797640463338
1860 0.9889668073645895 1.205824709738078e-05 0.01102113438831309
1870 0.9891137950453617 1.146911027082463e-05 0.0108747358443675
1880 0.9892508547753684 1.090969343777029e-05 0.01073823553119378
1890 0.9893785545092394 1.037894496725615e-05 0.01061106654579335
1900 0.9895011591028651 9.87050540058293e-06 0.01048897039173435
1910 0.9896157861936806 9.387344768934073e-06 0.01037482646155044
1920 0.9897254369822043 8.925060367872171e-06 0.01026563795742785
1930 0.9898318366774612 8.481404183962541e-06 0.01015968191835482
1940 0.9899343679226097 8.057467579754511e-06 0.01005757460981055
1950 0.9900315189489954 7.65059591800563e-06 0.009960830455086557
1960 0.9901262970096837 7.26081424497907e-06 0.009866442176071334
1970 0.9902181304241687 6.886514184796289e-06 0.009774983061646474
1980 0.9903081377743449 6.52791954446326e-06 0.009685334306110637
1990 0.9903939583016742 6.184023562806736e-06 0.009599857674762988
2000 0.9904783975315953 5.853811841148701e-06 0.009515748656563574


==> out_AHM-3v_L100mm_radius_0_5mm.txt <==
freq T R D
20 0.9934251184936141 0.001059634586644736 0.005515246919741119
30 0.9851161806934 0.002395959964397101 0.01248785934220289
40 0.9733330050982024 0.004286498474487856 0.02238049642730973
50 0.9579548953810836 0.006746151033038754 0.03529895358587767
60 0.9388772900787433 0.009787048525188215 0.05133566139606846
70 0.9160392680435897 0.01341360833714922 0.07054712361926108
80 0.8894663118514841 0.01761422296143912 0.09291946518707682
90 0.8593261386104629 0.02235578737267365 0.1183180740168634
100 0.825974047689071 0.02757302713451099 0.146452925176418
110 0.7900125062509301 0.03316198101431624 0.1768255127347536
120 0.7523186124300386 0.03897625417433418 0.2087051333956272
130 0.7140262786950144 0.04483032270599977 0.2411433985989858
140 0.6764876572228701 0.05050516788054141 0.2730071748965885
150 0.6411532611922218 0.05577301081480399 0.3030737279929742
160 0.6094357764102526 0.06041624724045811 0.3301479763492893
170 0.5825435689934285 0.06425511560070631 0.3532013154058652
180 0.5613393094064024 0.06716914729036476 0.3714915433032328
190 0.5462734186799278 0.06910672937244237 0.3846198519476298
200 0.5373418012788477 0.07008791010279793 0.3925702886183544
210 0.5341793042685677 0.07018468015461762 0.3956360155768146
220 0.5361154330209087 0.06951661876278313 0.3943679482163082
230 0.5423543931129197 0.06821091916212135 0.389434687724959
240 0.5520232984033795 0.06640724085545616 0.3815694607411644
250 0.5642571074195116 0.06424286168595915 0.3715000308945292
260 0.5783290861624857 0.06182454102528902 0.3598463728122253
270 0.5935653535466607 0.05926005250072443 0.3471745939526149
280 0.6094376244282411 0.05662381144862638 0.3339385641231325
290 0.6255546378477506 0.05397370244395026 0.3204716597082992
300 0.6415813549935806 0.05136054855144964 0.3070580964549697
310 0.6573003567499555 0.04881343405957337 0.2938862091904711
320 0.6725372582434257 0.04635750563526585 0.2811052361213084
330 0.687209172543931 0.04400456025639238 0.2687862671996766
340 0.7012159957712077 0.04176909211593845 0.2570149121128538
350 0.7145665011989368 0.03964088213579354 0.2457926166652696
360 0.7272297664180901 0.03762941634448251 0.2351408172374274
370 0.7391684278175061 0.03574771444690929 0.2250838577355846
380 0.7505156481655604 0.03394469774810241 0.2155396540863372
390 0.7611483257345463 0.03227856545281736 0.2065731088126364
400 0.7712060682260116 0.03069648687534965 0.1980974448986388
410 0.7806624650721473 0.02921695656684834 0.1901205783610043
420 0.7895807918360578 0.02782111901441271 0.1825980891495295
430 0.7979859844419772 0.02650832593433879 0.175505689623684
440 0.8058925279868775 0.02527827826783375 0.1688291937452888
450 0.8133551084961228 0.02411759209424298 0.1625272994096342
460 0.8203903861468397 0.02302828945498977 0.1565813243981705
470 0.8270276633506941 0.0219991658434005 0.1509731708059054
480 0.8333049553527477 0.02102831778458153 0.1456667268626707
490 0.8392098335136275 0.02012553721786139 0.1406646292685111
500 0.8448266103013949 0.01925689812256291 0.1359164915760422
510 0.850122041005009 0.01844827861995181 0.1314296803750392
520 0.8551482821981347 0.01767665924126274 0.1271750585606026
530 0.8599063375792905 0.01694993523092098 0.1231437271897886
540 0.8644363119344678 0.01625538097685716 0.119308307088675
550 0.8687302464844397 0.01560342745403773 0.1156663260615225
560 0.8728094893756786 0.01498204555957048 0.1122084650647509
570 0.8766854258946012 0.01439786106728014 0.1089167130381187
580 0.8803846769877103 0.01383738697673004 0.1057779360355597
590 0.8839064820518024 0.01330490386109782 0.1027886140870997
600 0.8872631475796449 0.01280067063517326 0.09993618178518188
610 0.8904646408353792 0.01232042211800984 0.09721493704661091
620 0.8935246807009245 0.0118629505994714 0.0946123686996041
630 0.8964462683068826 0.01142733790040514 0.0921263937927123
640 0.8992501700178568 0.01100679209305778 0.08974303788908543
650 0.9019222049260149 0.01061198087737975 0.08746581419660532
660 0.9044849212255848 0.01023261435417289 0.08528246442024234
670 0.9069439504407618 0.009869644036806548 0.08318640552243164
680 0.9093036669416958 0.009521346822860433 0.08117498623544372
690 0.9115633140996223 0.00918939708927163 0.07924728881110604
700 0.9137378093473335 0.008869849352560346 0.07739234130010615
710 0.9158252255928092 0.008565008843195731 0.07560976556399505
720 0.9178362169952723 0.008273176057873241 0.07389060694685447
730 0.9197662359874872 0.007994342804432961 0.07223942120807984
740 0.9216297730026438 0.007722597712613515 0.07064762928474266
750 0.9234203973046518 0.007465672191359733 0.06911393050398851
760 0.9251488689838765 0.007218131715884225 0.06763299930023928
770 0.9268150389057008 0.006979571993632252 0.06620538910066692
780 0.928427394381363 0.006747971090804988 0.06482463452783199
790 0.929980115255355 0.006528742252995053 0.06349114249165
800 0.9314797034847695 0.006316325006781336 0.06220397150844917
810 0.9329313531469114 0.006109864234626377 0.06095878261846217
820 0.9343324724807932 0.005915145837983709 0.05975238168122309
830 0.9356899523187785 0.005724414685324766 0.05858563299589674
840 0.9370021495086328 0.00554143935288054 0.05745641113848665
850 0.9382764204407037 0.005365198532298075 0.05635838102699823
860 0.9395066518597949 0.005195181452270192 0.05529816668793493
870 0.9407026235457872 0.005029873494763095 0.05426750295944975
880 0.9418603279765618 0.004871630177870381 0.05326804184556779
890 0.9429846880330848 0.004718515151768897 0.05229679681514633
900 0.9440768439362629 0.004570014096787487 0.05135314196694962
910 0.9451325077893895 0.00442858750796214 0.05043890470264835
920 0.9461645968596393 0.004288929603485417 0.04954647353687531
930 0.9471622953358547 0.004155549847949898 0.04868215481619538
940 0.9481359639814237 0.004026312717057275 0.04783772330151898
950 0.9490818476096577 0.003901401790135388 0.04701675060020687
960 0.9499995770631883 0.003780521776016481 0.04621990116079525
970 0.9508943392154232 0.003663020076709609 0.04544264070786718
980 0.9517664541068537 0.00354974502112219 0.04468380087202414
990 0.9526144710042429 0.003440132772624027 0.04394539622313307
1000 0.9534434271971389 0.003333790592819055 0.04322278221004202
1010 0.9542503820097733 0.00323083275990925 0.04251878523031745
1020 0.9550350112265973 0.003130656404585882 0.04183433236881683
1030 0.9558018557221906 0.003034542093895622 0.04116360218391382
1040 0.9565495952457516 0.002940796755080046 0.04050960799916839
1050 0.9572806293445014 0.002849386313457217 0.03986998434204136
1060 0.957992935773721 0.002761838865559583 0.03924522536071939
1070 0.9586904242249304 0.002675916752328636 0.03863365902274091
1080 0.9593716356263732 0.002593446638921151 0.03803491773470567
1090 0.960036638877487 0.002512511746433019 0.03745084937607995
1100 0.9606869681222979 0.002434122742362769 0.03687890913533931
1110 0.9613239366881846 0.002358759659520701 0.03631730365229469
1120 0.9619471440409666 0.00228521655984925 0.03576763939918415
1130 0.9625566009468226 0.0022134373271954 0.03522996172598199
1140 0.9631543555650711 0.002144100429893559 0.03470154400503532
1150 0.9637385731975359 0.002076708733126393 0.03418471806933774
1160 0.9643127287540775 0.002010986628416412 0.03367628461750612
1170 0.9648741352019155 0.001947841337229989 0.03317802346085456
1180 0.9654248125552251 0.001885789978693867 0.03268939746608108
1190 0.9659665070867588 0.001826142746504244 0.03220735016673696
1200 0.966497824698573 0.001767863639158787 0.03173431166226817
1210 0.9670207210332781 0.001710915328258275 0.03126836363846365
1220 0.9675316499949493 0.0016558731531791 0.03081247685187156
1230 0.9680346531112094 0.001602616565576585 0.03036273032321402
1240 0.9685313371278121 0.001550360929504975 0.02991830194268288
1250 0.9690179064760275 0.001499516851404945 0.02948257667256757
1260 0.9694970170378389 0.001450296956947348 0.02905268600521379
1270 0.9699700812008801 0.001402669256270974 0.0286272495428489
1280 0.9704358949596466 0.001356125245457096 0.02820797979489635
1290 0.9708945112698841 0.001310644702792579 0.02779484402732329
1300 0.9713477746004069 0.001266611611879726 0.02738561378771339
1310 0.9717954332827226 0.001223751581647864 0.02698081513562958
1320 0.972237531986665 0.001181856057246002 0.02658061195608904
1330 0.9726741384021302 0.001141659437923086 0.02618420215994667
1340 0.9731069114884647 0.001102105640122058 0.02579098287141321
1350 0.9735341703375769 0.001063304952749169 0.02540252470967389
1360 0.9739590025699735 0.001025860542588557 0.02501513688743797
1370 0.9743807633416831 0.0009895021537147822 0.02462973450460211
1380 0.9747976445021206 0.0009538246697844016 0.02424853082809501
1390 0.9752142094393448 0.0009193362043413588 0.02386645435631386
1400 0.9756285993903578 0.0008855725173640704 0.02348582809227809
1410 0.9760418768696502 0.0008526652013775659 0.02310545792897227
1420 0.9764537961756022 0.0008203053766036676 0.02272589844779409
1430 0.9768656596290916 0.0007891161753709223 0.02234522419553752
1440 0.9772786143825408 0.0007585779224720046 0.02196280769498717
1450 0.9776923933456602 0.0007287137456144137 0.02157889290872543
1460 0.9781081936520782 0.0006995867716455753 0.02119221957627618
1470 0.9785285847223387 0.0006710906567160665 0.02080032462094521
1480 0.9789520995617389 0.0006431327945511829 0.02040476764370992
1490 0.9793809098245201 0.0006159318661085727 0.02000315830937134
1500 0.9798172048416032 0.0005892993883335951 0.01959349577006323
1510 0.9802598821099758 0.0005629939467365123 0.01917712394328765
1520 0.9807138620584566 0.0005371569061165584 0.01874898103542688
1530 0.9811783364492971 0.0005119277893435538 0.01830973576135936
1540 0.9816579700344712 0.0004869109833710563 0.01785511898215775
1550 0.9821538105310808 0.0004623009956826155 0.01738388847323663
1560 0.9826692408674 0.0004379437846131888 0.01689281534798677
1570 0.9832089038615669 0.0004137234217133101 0.01637737271671979
1580 0.983777190232195 0.0003897312125084202 0.01583307855529657
1590 0.9843804056990184 0.0003657072359730219 0.01525388706500857
1600 0.9850234057909265 0.0003415970193609768 0.01463499718971251
1610 0.9857165275472354 0.0003172510366456468 0.01396622141611898
1620 0.9864689172462195 0.0002924830335815077 0.01323859972019895
1630 0.987296935020865 0.0002671675409967761 0.01243589743813821
1640 0.9882158789002963 0.0002410086915112807 0.01154311240819244
1650 0.9892497072394254 0.0002136900010078092 0.01053660275956679
1660 0.9904270103594178 0.0001848061886332713 0.009388183451948903
1670 0.9917864357108607 0.0001539007347238398 0.008059663554415491
1680 0.9933710597566151 0.0001203750314452659 0.00650856521193963
1690 0.9952249780608335 8.39422907566178e-05 0.00469107964840984
1700 0.9973342742101331 4.525234541504231e-05 0.002620473444451859
1710 0.999391504754889 9.928448899065461e-06 0.0005985667962119083
1720 0.9994880900137496 7.950361178314531e-06 0.0005039596250720772
1730 0.9844083118849815 0.0002235214202957224 0.01536816669472282
1740 0.8291750231571103 0.002009313721492151 0.1688156631213975
1750 0.7105300004876548 0.004065128471104029 0.2854048710412412
1760 0.8676429126137484 0.001961136454049466 0.1303959509322022
1770 0.9180416541625687 0.001181111310710496 0.08077723452672084
1780 0.9390051736232448 0.0008488231913007816 0.06014600318545446
1790 0.950038636073392 0.0006712412651988887 0.04929012266140911
1800 0.9567797866989639 0.0005604058662624883 0.04265980743477361
1810 0.9613070020154604 0.0004842547689479053 0.03820874321559171
1820 0.9645601909597445 0.0004281006000001571 0.0350117084402553
1830 0.9670245747616236 0.0003842601306805726 0.0325911651076958
1840 0.968959258135214 0.000348873166940481 0.03069186869784552
1850 0.970525836692966 0.0003193839665805972 0.02915477934045341
1860 0.9718264953133721 0.0002942139356425143 0.02787929075098542
1870 0.9729274905921982 0.0002723428324363025 0.02680016657536551
1880 0.9738743849264021 0.0002530723575547407 0.02587254271604316
1890 0.9747039574072965 0.000235755890244648 0.02506028670245881
1900 0.9754368550742543 0.000220198218276824 0.02434294670746891
1910 0.9760920287358962 0.0002059610468974727 0.02370201021720635
1920 0.9766833147247346 0.0001929058472792537 0.02312377942798617
1930 0.9772222375041908 0.0001809092010665241 0.02259685329474268
1940 0.9777140806949136 0.0001698230046688378 0.02211609630041755
1950 0.9781688223211302 0.0001594863283763739 0.0216716913504934
1960 0.9785895157331083 0.0001498237273741895 0.02126066053951755
1970 0.9789829027769247 0.0001407623855827277 0.02087633483749259
1980 0.9793513827159893 0.0001323026911836832 0.020516314592827
1990 0.9796965141140315 0.0001243200172562587 0.02017916586871227
2000 0.9800229467964197 0.0001167878559148234 0.01986026534766552


==> out_AHM-3v_L100mm_radius_2mm.txt <==
freq T R D
20 0.9989031648671347 0.001056602548737158 4.023258412813439e-05
30 0.9975202991492065 0.002381180990106156 9.85198606873643e-05
40 0.9955678852494655 0.004242319595795499 0.0001897951547390111
50 0.9930346981185202 0.006646247432696453 0.0003190544487833603
60 0.9899084836463652 0.009600689578562062 0.0004908267750727488
70 0.9861758904148504 0.01311482569403459 0.0007092838911149819
80 0.9818232703202765 0.01719912737552951 0.0009776023041939939
90 0.9768338316870772 0.02186568849236236 0.001300479820560477
100 0.9711906980659926 0.02712776163788272 0.001681540296124721
110 0.9648750193998092 0.0329999389785418 0.002125041621648956
120 0.957866052371086 0.03949834065559116 0.002635606973322824
130 0.9501438138039847 0.04663938563967673 0.003216800556338557
140 0.9416830111624793 0.05444207753481557 0.003874911302705106
150 0.9324643417123707 0.06292357301666927 0.004612085270960034
160 0.9224572379211693 0.07210611438034353 0.005436647698487174
170 0.9116395788790695 0.08200844736274555 0.006351973758184901
180 0.8999861044943368 0.09265082610641656 0.007363069399246636
190 0.8874678200415492 0.1040549220430625 0.008477257915388225
200 0.8740589291528417 0.1162413344247211 0.009699736422437238
210 0.8597367775587298 0.1292279553224143 0.01103526711885588
220 0.844472648435 0.1430351334764641 0.01249221808853584
230 0.828238586525626 0.1576819572819858 0.01407945619238821
240 0.8110200044747281 0.1731791761770652 0.01580081934820673
250 0.792798708508476 0.1895390838303923 0.01766220766113169
260 0.7735551481120451 0.206769253730966 0.01967559815698894
270 0.7532830140282518 0.2248734087948034 0.0218435771769448
280 0.7319772119665058 0.2438440798545213 0.02417870817897291
290 0.7096528840396079 0.26366526827965 0.02668184768074205
300 0.686317793597746 0.2843177149797003 0.02936449142255371
310 0.6619769192594634 0.3057772971624192 0.0322457835781173
320 0.6367011347506243 0.3279774894916237 0.03532137575775202
330 0.6105053565505864 0.3508769836256241 0.03861765982378956
340 0.5834936616775613 0.3743714453458579 0.04213489297658074
350 0.5557452966807745 0.3983640899354682 0.04589061338375727
360 0.5273897169714096 0.4227004033747028 0.04990987965388766
370 0.498494671498111 0.4472590892604798 0.0542462392414092
380 0.4692858660938296 0.4717851508998027 0.05892898300636767
390 0.4399527580182904 0.4960229562024888 0.06402428577922076
400 0.4107096762684614 0.5196363863940974 0.06965393733744119
410 0.3818443647809182 0.5421628379378698 0.075992797281212
420 0.3536779331949373 0.5629940516765509 0.08332801512851173
430 0.3265895237269515 0.5812494448745076 0.09216103139854093
440 0.3010391705452485 0.5955864145819257 0.1033744148728257
450 0.2776107630028273 0.6038155212085056 0.1185737157886672
460 0.2568553727012801 0.6020915446152457 0.1410530826834742
470 0.2392011008682235 0.5831841894797511 0.1776147096520254
480 0.2236976634279775 0.5337644598928084 0.2425378766792141
490 0.2025029680933091 0.4363666084449197 0.3611304234617713
495 0.1822484380188744 0.3740087551637385 0.443742806817387
496 0.176967642033359 0.3623331124548038 0.4606992455118372
497 0.1710812539567769 0.3512777007088208 0.4776410453344022
498 0.1646954005942543 0.3411999688069683 0.4941046305987774
499 0.1578821386620141 0.3324145551737615 0.5097033061642243
500 0.150321096710445 0.3250673856700968 0.5246115176194581
501 0.1425627420188508 0.319553362280272 0.5378838957008771
502 0.1341467348113885 0.3160582972228289 0.5497949679657826
503 0.1255261581297794 0.3147150993601442 0.5597587425100763
504 0.1166808175648908 0.3157016940301346 0.5676174884049746
505 0.1077140791265136 0.3189962811755036 0.5732896396979829
506 0.09870931098901346 0.3246292740686935 0.5766614149422931
507 0.08995983237512546 0.3322880892954185 0.577752078329456
508 0.08118426835435304 0.342202370806798 0.5766133608388491
509 0.07280890939846295 0.3537782851623128 0.5734128054392242
510 0.06476861545503308 0.3669332576062721 0.5682981269386949
511 0.05728907902119851 0.3810859627226426 0.561624958256159
512 0.05032594722773028 0.3960359939834382 0.5536380587888314
513 0.04391541258155363 0.4114667990645257 0.5446177883539207
514 0.03806802857435373 0.4270547718527863 0.5348771995728598
515 0.03276253933752986 0.4425885212337747 0.5246489394286955
520 0.01390575555145667 0.5117446255381385 0.4743496189104048
530 0.001265458221221471 0.5902385040515822 0.4084960377271963
540 0.0005700560404567712 0.6533551306427682 0.346074813316775
550 0.00132500040620642 0.7180714802089174 0.2806035193848762
560 0.003233500952007716 0.7669690425628184 0.2297974564851739
570 0.006698540859901789 0.7936740254672787 0.1996274336728195
580 0.01193795801266843 0.8061150756909283 0.1819469662964033
590 0.0190848160644166 0.8103540909821434 0.17056109295344
600 0.02820172814741283 0.8091892024463307 0.1626090694062564
610 0.0392260095034383 0.8041202588960598 0.1566537316005019
620 0.05209320009313211 0.7960309280053461 0.1518758719015217
630 0.06672169925019183 0.7853962080608694 0.1478820926889388
640 0.08287562109368375 0.772779318177704 0.1443450607286123
650 0.100423320946455 0.7585057171195304 0.1410709619340146
660 0.1191445035313781 0.7428889177054274 0.1379665787631945
670 0.1389770193774063 0.7260149073419465 0.1350080732806472
680 0.159629286277442 0.7082660914945262 0.1321046222280318
690 0.181005368159469 0.6897472892276303 0.1292473426129007
700 0.2029131544048035 0.6706872033860946 0.1263996422091019
710 0.2250975136891427 0.6513574693704796 0.1235450169403777
720 0.247653998428657 0.6316147375066745 0.1207312640646685
730 0.2702116684019177 0.6118668151531342 0.1179215164449481
740 0.2927681469722964 0.5921314160843802 0.1151004369433233
750 0.3152172194405605 0.5724618598817449 0.1123209206776946
760 0.3375114090275129 0.5529270991946607 0.1095614917778265
770 0.3594790764072056 0.5337044669762804 0.1068164566165141
780 0.3811666234256304 0.5147204847572366 0.104112891817133
790 0.4024156241113618 0.4961484250445928 0.1014359508440453
800 0.4232411405276703 0.4779705699414481 0.09878828953088165
810 0.4435888809216488 0.4602152293600293 0.09619588971832183
820 0.4634449757875959 0.4429191798861469 0.09363584432625727
830 0.4828335621637186 0.4260229088167705 0.09114352901951084
840 0.5016595070634812 0.4096335480211315 0.08870694491538733
850 0.5199340338998224 0.3937681107092948 0.0862978553908828
860 0.5376653222528648 0.3783979462398693 0.08393673150726594
870 0.5548666886263387 0.3634819253136227 0.08165138606003858
880 0.5714691007358853 0.3491203852455503 0.07941051401856442
890 0.5875937387529725 0.3351810416842846 0.07722521956274286
900 0.6031723725545661 0.3217257343440773 0.07510189310135662
910 0.6182108848150638 0.3087768127729866 0.07301230241194956
920 0.632697542927621 0.2963241054801207 0.07097835159225824
930 0.6467301770928306 0.2842532207703112 0.06901660213685817
940 0.6602791955794474 0.2726155448734215 0.06710525954713109
950 0.6733238535070873 0.2614510255682272 0.06522512092468546
960 0.6858976542854684 0.2506987044519525 0.06340364126257908
970 0.698015269747817 0.2403387400824956 0.06164599016968736
980 0.7097147233973492 0.2303712697552961 0.05991400684735465
990 0.7209940369642911 0.2207671569060465 0.05823880612966242
1000 0.7318742345346714 0.2115169254750031 0.05660883999032551
1010 0.7423157502761987 0.2026654880574254 0.0550187616663759
1020 0.7523960055418559 0.1941379101439795 0.05346608431416458
1030 0.7621289265387424 0.1859055517232215 0.05196552173803609
1040 0.7714816228758251 0.1780169952882142 0.0505013818359607
1050 0.7804998631029061 0.1704224761425167 0.04907766075457723
1060 0.7891798804096418 0.1631236233434371 0.0476964962469211
1070 0.7975588834058072 0.1561061743066404 0.04633494228755247
1080 0.80562000206439 0.1493545956693216 0.04502540226628837
1090 0.8134072434171769 0.1428504267428758 0.04374232983994733
1100 0.8209086922212595 0.1365943589715087 0.04249694880723184
1110 0.8281137679108815 0.1306090490548663 0.04127718303425215
1120 0.835072679756329 0.1248403355096319 0.04008698473403903
1130 0.8417791885378272 0.1192913223355968 0.03892948912657598
1140 0.848258401765278 0.1139409996180286 0.03780059861669344
1150 0.8544871479385454 0.1088130422065885 0.03669980985486607
1160 0.8604948035880664 0.1038786654263164 0.03562653098561717
1170 0.8662893882602243 0.0991327523511316 0.03457785938864412
1180 0.8718855820071904 0.0945623932352813 0.03355202475752835
1190 0.8772820932190599 0.09016259642743349 0.03255531035350659
1200 0.882479112052974 0.08595458396277043 0.03156630398425554
1210 0.8874943299881705 0.08189439978355016 0.03061127022827938
1220 0.8923322877069586 0.07798436131907409 0.02968335097396731
1230 0.8969964376641081 0.07424068078843969 0.02876288154745223
1240 0.9014992533771418 0.07063284608924977 0.02786790053360846
1250 0.9058565532509126 0.06715626728645525 0.02698717946263211
1260 0.9100465597336552 0.06382616168662811 0.02612727857971667
1270 0.9140990865329255 0.06061751523295904 0.02528339823411547
1280 0.9180081873605404 0.0575268578065698 0.02446495483288984
1290 0.9217911520821324 0.05455691656128245 0.02365193135658519
1300 0.9254303861995178 0.05171228672114191 0.02285732707934031
1310 0.9289570427325448 0.04896812907613098 0.02207482819132426
1320 0.9323514753952545 0.04633441361402431 0.02131411099072116
1330 0.9356370172905462 0.04380026023589623 0.02056272247355762
1340 0.9388098029553349 0.04137026373063833 0.01981993331402677
1350 0.9418669514663311 0.03904120316770258 0.01909184536596627
1360 0.9448292802109087 0.03679113286952006 0.01837958691957121
1370 0.947688445328416 0.03463677901006877 0.01767477566151522
1380 0.9504478089753279 0.03257158935685824 0.01698060166781389
1390 0.9531149581863828 0.03058346972654178 0.01630157208707541
1400 0.9556922471314403 0.02867890638888825 0.01562884647967145
1410 0.9581805265259496 0.02685108648531087 0.01496838698873948
1420 0.9605871512338089 0.0250968583757472 0.01431599039044391
1430 0.9629113853319388 0.02341699968157375 0.01367161498648748
1440 0.9651566927761507 0.02180785305337514 0.01303545417047417
1450 0.9673254321125062 0.02026673307118821 0.01240783481630557
1460 0.9694205096608898 0.01879030173977171 0.01178918859933852
1470 0.9714418101251859 0.01738057827111218 0.01117761160370189
1480 0.9733955332370664 0.01603064126282534 0.01057382550010826
1490 0.9752806784544413 0.0147428834154145 0.00997643813014417
1500 0.9770998486797985 0.01351361198684499 0.009386539333356521
1510 0.9788560160767942 0.0123429909124016 0.008800993010804227
1520 0.9805461335688965 0.01122664878672675 0.008227217644376728
1530 0.9821754157121831 0.01016528356454953 0.007659300723267324
1540 0.9837439732173103 0.009159593898370727 0.007096432884318942
1550 0.9852519827449202 0.008204884551794887 0.006543132703284906
1560 0.986699904004549 0.007302448707295532 0.00599764728815548
1570 0.9880884190490314 0.006451395713989597 0.005460185236978962
1580 0.9894168889213272 0.005650852779945465 0.00493225829872736
1590 0.9906847270880957 0.004900530033598747 0.004414742878305513
1600 0.9918915236848671 0.004200187968483524 0.003908288346649371
1610 0.9930342233043319 0.003550102448584589 0.003415674247083524
1620 0.9941113197463907 0.002950225067338031 0.002938455186271304
1630 0.9951211754724663 0.002401444983605214 0.002477379543928529
1640 0.9960589869985254 0.00190416008867458 0.002036852912800067
1650 0.9969191529216044 0.001459613790639632 0.001621233287755989
1660 0.9976954256609509 0.00106920497080873 0.00123536936824034
1670 0.9983811034574761 0.0007349843028725589 0.0008839122396513366
1680 0.9989648863592707 0.0004591225734498026 0.0005759910672794768
1690 0.9994347208231159 0.0002445289608865687 0.0003207502159975239
1700 0.9997753149143509 9.467062883333469e-05 0.0001300144568157665
1710 0.9999667277317604 1.362593396944938e-05 1.964633427012092e-05
1720 0.999984376318284 6.205173994824419e-06 9.4185077212127e-06
1730 0.9997970543421484 7.796574682571407e-05 0.0001249799110259024
1740 0.9993649865716456 0.0002352187351295795 0.0003997946932247901
1750 0.9986370729905161 0.0004849516881167034 0.000877975321367224
1760 0.9975483386934109 0.000834552033788195 0.001617109272800942
1770 0.9960125953815679 0.001291391842951667 0.002696012775480388
1780 0.993915426590169 0.001861779184318523 0.004222794225512518
1790 0.9911082486737727 0.002549057557316361 0.006342693768910966
1800 0.9873828268165491 0.003350440561165152 0.00926673262228575
1810 0.9824527845189992 0.004251261860838612 0.01329595362016219
1820 0.9759282961910313 0.005212884378456461 0.01885881943051226
1830 0.9671888552607822 0.006159639385107551 0.02665150535411021
1840 0.9553589390899705 0.006944381697542772 0.03769667921248673
1850 0.9390248737222036 0.007310602119392089 0.05366452415840435
1860 0.9158073739631201 0.00685744824533539 0.07733517779154454
1870 0.8812693137961249 0.005112230875801389 0.1136184553280737
1880 0.8270325386320175 0.002187557524378153 0.1707799038436043
1890 0.7368815788666583 0.001624721399415452 0.2614936997339263
1900 0.5864704909462931 0.01801298340234837 0.3955165256513585
1910 0.3752980671742037 0.07606322414671458 0.5486387086790817
1920 0.1874644139149836 0.1447161595203228 0.6678194265646936
1930 0.08132414870408526 0.1420136616662485 0.7766621896296663
1940 0.02035777751710851 0.2325662125406535 0.747076009942238
1950 0.06741277717227216 0.2990581528735285 0.6335290699541993
1960 0.1649999273739602 0.3359197714738277 0.4990803011522121
1970 0.2858161002533248 0.3048846013602865 0.4092992983863887
1980 0.4007325571490717 0.2536141264791106 0.3456533163718178
1990 0.5010425231510884 0.2053210402760797 0.2936364365728318
2000 0.583696761573157 0.1650791169853244 0.2512241214415186


==> out_AHM-3v_L200mm.txt <==
freq T R D
20 0.9939282416052819 0.004325029115487681 0.001746729279230393
30 0.9861481644491726 0.009830059981793845 0.004021775569033518
40 0.9749269313215528 0.01771748181482329 0.007355586863623878
50 0.9599554502506462 0.02816188836610909 0.0118826613832447
60 0.9408557079331364 0.0413796464716232 0.01776464559524036
70 0.9171839072268622 0.05762306406055149 0.02519302871258635
80 0.8884473960176147 0.0771674987461405 0.03438510523624481
90 0.8541383032728941 0.1002929703599861 0.04556872636711981
100 0.8137630335815875 0.1272548801035874 0.0589820863148251
110 0.766926501415464 0.158236070879635 0.07483742770490098
120 0.7133967876097749 0.1932974953183284 0.09330571707189669
130 0.6532396424267801 0.2322860989027733 0.1144742586704466
140 0.5869396755916823 0.2747728983764512 0.1382874260318665
150 0.5155452254383339 0.3199265886330842 0.1645281859285819
160 0.4407743503123718 0.3664772407008359 0.1927484089867924
170 0.364979928658293 0.412660866933381 0.222359204408326
180 0.291086745703639 0.4562558148736788 0.2526574394226822
190 0.2222302853655659 0.4946483936071081 0.2831213210273261
200 0.161237605505524 0.5249234616348677 0.3138389328596083
210 0.1101972132207719 0.5444412006916191 0.3453615860876091
220 0.07119558286477652 0.5532573493877204 0.375547067747503
230 0.04812420832764501 0.5583693217840946 0.3935064698882604
231 0.04679386741206855 0.5588342268567478 0.3943719057311836
232 0.04564964122551274 0.5592930576927072 0.3950573010817801
233 0.04468937146218432 0.5597509817612184 0.3955596467765973
234 0.04389166656491904 0.5602399163606564 0.3958684170744246
235 0.0432868482622004 0.560659298929549 0.3960538528082506
236 0.0428304587283268 0.5611198931017896 0.3960496481698836
237 0.04255934300786743 0.5614893793227937 0.3959512776693388
238 0.04242782563901786 0.5618791869144462 0.395692987446536
239 0.04245115410038013 0.5622237841820743 0.3953250617175456
240 0.0426185022227052 0.5625298905970555 0.3948516071802393
241 0.04293643975419593 0.5627571198153702 0.3943064404304338
250 0.05198481512984075 0.5609964087326472 0.387018776137512
260 0.07121869343989753 0.5527823357573978 0.3759989708027047
270 0.0981193475700662 0.5379533977483665 0.3639272546815673
280 0.1306536552373934 0.5183162188426904 0.3510301259199162
290 0.1669665973346459 0.4956093915712821 0.337424011094072
300 0.2054694890150968 0.4712187325394473 0.3233117784454559
310 0.2448559250933778 0.4461265639374009 0.3090175109692214
320 0.2841918027117531 0.4210653022725121 0.2947428950157348
330 0.32278098981813 0.3965332599352662 0.2806857502466038
340 0.3601110323246378 0.3728623352906485 0.2670266323847136
350 0.3958626523326023 0.3502430966983994 0.2538942509689983
360 0.4298365102536978 0.3288656711197429 0.2412978186265592
370 0.4619938055893398 0.3086967808480147 0.2293094135626456
380 0.4922799454863288 0.2897765422820178 0.2179435122316535
390 0.5207227628828668 0.2720730003856573 0.2072042367314759
400 0.5474404584862219 0.2555122005594144 0.1970473409543637
410 0.5724546153142965 0.2400572574723349 0.1874881272133686
420 0.595904038363878 0.2256469516632293 0.1784490099728928
430 0.6178877868278165 0.2121835124867768 0.1699287006854067
440 0.638468657188641 0.1996298698274329 0.1619014729839262
450 0.657791138795125 0.1878975633088954 0.1543112978959796
460 0.6759217055588108 0.176938659699958 0.1471396347412312
470 0.6929586203160392 0.1666911023300298 0.140350277353931
480 0.7089948446667372 0.1570731947633852 0.1339319605698776
490 0.7240944275340684 0.1480657722563457 0.127839800209586
500 0.7383419820497934 0.1396052919140569 0.1220527260361498
510 0.7517833398281786 0.1316655693495594 0.116551090822262
520 0.7645118707716778 0.124176420793805 0.1113117084345172
530 0.776556032790476 0.1171198895902663 0.1063240776192577
540 0.787996510846847 0.1104601469959922 0.1015433421571608
550 0.7988824356424178 0.1041627833477138 0.09695478100986842
560 0.8092437489705596 0.09820203938055777 0.09255421164888261
570 0.8191032194083027 0.0925525419364026 0.08834423865529474
580 0.8285456744118859 0.08718438946712746 0.08426993612098667
590 0.8375738614062139 0.08207835171898564 0.08034778687480043
600 0.84623590002119 0.07721336093808107 0.07655073904072895
610 0.8545567154912701 0.07257360477328195 0.07286967973544795
620 0.8625675244826022 0.06813902662671184 0.06929344889068595
630 0.8702993569172399 0.06388994994585136 0.06581069313690872
640 0.877774056060024 0.05981443472358807 0.06241150921638792
650 0.8850188368778783 0.05589925442683113 0.05908190869529057
660 0.8920548331314786 0.05212969476128945 0.05581547210723196
670 0.8989061717337267 0.04849132411441324 0.0526025041518601
680 0.9055928050427007 0.04497658376023848 0.04943061119706084
690 0.9121388070984338 0.04156754671582942 0.04629364618573682
700 0.9185591550184601 0.0382607937438373 0.04318005123770262
710 0.9248748743498993 0.03504378691031916 0.04008133873978149
720 0.9311046169142208 0.03190591873900023 0.03698946434677902
730 0.9372647153180506 0.02884156028960766 0.03389372439234178
740 0.9433693544070337 0.02584211375480188 0.03078853183816439
750 0.9494314921210179 0.02290148202536523 0.02766702585361692
760 0.9554603388404106 0.02001570693809353 0.02452395422149587
770 0.9614583966976036 0.01718429567576615 0.02135730762663027
780 0.9674186278067968 0.01440986080139917 0.01817151139180406
790 0.973321214935901 0.01170230489485132 0.01497648016924772
800 0.9791189488754239 0.009080952990616271 0.01180009813395978
810 0.9847278667222289 0.006583145434526623 0.008688987843244482
820 0.9899959688853733 0.004272721790134672 0.005731309324491994
830 0.994658636513592 0.002259046091819155 0.003082317394588858
840 0.9982562725038864 0.0007297883041951727 0.00101393919191845
850 0.9999786308816728 8.841950545703835e-06 1.252716778147086e-05
860 0.9983725020492346 0.0006647831156992923 0.0009627148350661518
870 0.9907687421791588 0.003713440462129554 0.005517817358711668
880 0.9721431810337857 0.01099070913937828 0.016866109826836
890 0.9328830997966453 0.02576568023438077 0.04135121996897394
900 0.8548461055194191 0.05326396713252826 0.09188992734805265
910 0.7067420415644072 0.0980757376589553 0.1951822207766375
920 0.446521166601186 0.1461103706632923 0.4073684627355217
925 0.2762420174205858 0.1586944660967479 0.5650635164826664
926 0.2407430435366201 0.1611490859579955 0.5981078705053844
927 0.206545897504796 0.164207812969907 0.6292462895252969
928 0.1745156460585919 0.1682014666974659 0.6572828872439422
929 0.1455276981043699 0.1733895013839119 0.6810828005117182
930 0.1202750707094516 0.1799127672867941 0.6998121620037543
931 0.09923228726690103 0.1877496329306863 0.7130180798024126
932 0.08251380423034348 0.1967465689715533 0.7207396267981032
933 0.07001650537777547 0.2065903287452528 0.7233931658769717
934 0.06133313387504482 0.2169396867573262 0.721727179367629
935 0.05595023907936911 0.2274728739129998 0.716576887007631
936 0.05336101993107571 0.2378257305573244 0.7088132495116
937 0.05309183097757589 0.2477261663529603 0.6991820026694638
938 0.05476289168143719 0.2569623083954675 0.6882747999230954
939 0.05806388798049625 0.2653208271966158 0.6766152848228879
940 0.06280187312080933 0.2727085367988611 0.6644895900803296
950 0.1660022485015342 0.2910579086217008 0.5429398428767649
960 0.3032262171948545 0.2560630850092412 0.4407106977959043
970 0.4258155261118053 0.2140819571095504 0.3601025167786442
980 0.5217078865541095 0.1786205409885683 0.2996715724573222
990 0.5943029690881031 0.1509513954240786 0.2547456354878183
1000 0.6495290099188523 0.1295801533834328 0.2208908366977149
1010 0.6922256780489836 0.1129163446929845 0.1948579772580319
1020 0.7259001856670592 0.09970494404315916 0.1743948702897817
1030 0.7530203461745483 0.08901809037558452 0.1579615634498672
1040 0.7752287123915176 0.0802448977357635 0.1445263898727189
1050 0.7937480230475933 0.07291061197731336 0.1333413649750934
1060 0.8094092619882068 0.06669642065934983 0.1238943173524433
1070 0.8228309005302367 0.06136116657681697 0.1158079328929464
1080 0.8344567531767465 0.05673719516503428 0.1088060516582192
1090 0.8446575249463784 0.05267162325882292 0.1026708517947987
1100 0.85366723190123 0.04908098801190367 0.09725178008686639
1110 0.8617019753952986 0.04587526834845201 0.09242275625624941
1120 0.8689197705124291 0.04299613655036528 0.08808409293720565
1130 0.8754390223761196 0.04039567991248211 0.0841652977113983
1140 0.8813709598899754 0.03802935785882729 0.08059968225119732
1150 0.8867928994520677 0.03587094150637373 0.07733615904155852
1160 0.891784130330351 0.0338821737322539 0.07433369593739513
1170 0.8963824420208576 0.03205416847634687 0.07156338950279553
1180 0.9006461938949173 0.03036208085723776 0.06899172524784494
1190 0.904615204540284 0.02879012771529726 0.06659466774441875
1200 0.9083176587823324 0.02732686807518852 0.06435547314247908
1210 0.9117905977826433 0.02595747984294254 0.0622519223744142
1220 0.9150475286494749 0.02467907026676307 0.06027340108376202
1230 0.918119888075405 0.02347609440333371 0.05840401752126127
1240 0.9210192854967399 0.02234469300603153 0.05663602149722852
1250 0.9237663535091016 0.02127788947882503 0.05495575701207334
1260 0.9263702778875529 0.02027246441533365 0.05335725769711347
1270 0.9288496678675296 0.01931795006930475 0.05183238206316561
1280 0.9312117500919357 0.01841643617388142 0.05037181373418289
1290 0.9334670138702953 0.01755901399355413 0.04897397213615057
1300 0.9356250911455444 0.01674321242870655 0.04763169642574908
1310 0.9376916002002621 0.01596926567504114 0.04633913412469676
1320 0.9396785911913875 0.01523021090670661 0.04509119790190586
1330 0.9415879716066295 0.01452527539745492 0.04388675299591553
1340 0.9434281252794408 0.01385334194766321 0.04271853277289603
1350 0.9452026144539172 0.01320900530401165 0.04158838024207117
1360 0.9469187449696899 0.01259364740693652 0.04048760762337361
1370 0.9485812076310097 0.01200368959430144 0.03941510277468883
1380 0.9501909048075534 0.01143852674281049 0.0383705684496361
1390 0.9517576801893224 0.01089609260647545 0.03734622720420216
1400 0.9532805134400877 0.01037413249078309 0.03634535406912923
1410 0.9547654440845577 0.009873289901473908 0.03536126601396843
1420 0.9562153117223442 0.009391313825847753 0.03439337445180805
1430 0.9576335241344623 0.008927027773934193 0.03343944809160346
1440 0.9590238031725233 0.0084791698700021 0.03249702695747456
1450 0.9603911187248977 0.008047001014385298 0.03156188026071702
1460 0.9617364659588313 0.007629836066379479 0.03063369797478919
1470 0.9630647447329462 0.007226560475435599 0.02970869479161817
1480 0.9643776112837568 0.006835845787306369 0.02878654292893687
1490 0.9656816979004895 0.006457841840180422 0.02786046025933006
1500 0.9669765516567612 0.006090461407896224 0.02693298693534256
1510 0.9682696857803729 0.00573325693479763 0.0259970572848295
1520 0.9695647643879632 0.005386392526895376 0.02504884308514138
1530 0.9708652068562035 0.005047797006740795 0.02408699613705573
1540 0.9721772651714112 0.004717336346491482 0.02310539848209728
1550 0.9735057943764397 0.004393778972821386 0.02210042665073892
1560 0.9748563234708096 0.004076392764803449 0.02106728376438691
1570 0.9762380280745188 0.003764576126271432 0.01999739579920981
1580 0.9776565138054294 0.003456784483935852 0.01888670171063475
1590 0.9791231943350915 0.003152352647696499 0.01772445301721196
1600 0.9806469711596068 0.002850114427599349 0.0165029144127939
1610 0.9822405726122039 0.002548801009477409 0.01521062637831871
1620 0.9839173797569003 0.002247459574635606 0.01383516066846409
1630 0.9856914469401794 0.001944787280463112 0.01236376577935748
1640 0.9875794738807694 0.001639909429044006 0.01078061669018661
1650 0.989595937657424 0.001332491827902985 0.009071570514672974
1660 0.991746848774604 0.001023211223659702 0.007229940001736348
1670 0.9940198924021186 0.0007158178701031711 0.005264289727778196
1680 0.9963479148317025 0.0004204923379586333 0.003231592830338881
1690 0.9985209221329335 0.0001628711160895328 0.001316206750976937
1700 0.9999295895609511 7.346251233736852e-06 6.306418781513671e-05
1710 0.9987263222081454 0.0001237324136561379 0.001149945378198473
1720 0.9885455161052493 0.0009969113343001393 0.01045757256045054
1730 0.9417073490297715 0.00405823803509907 0.05423441293512944
1740 0.6853231100413871 0.01044855197014013 0.3042283379884728
1745 0.2836362067908422 0.01646824298325076 0.699895550225907
1746 0.193326462710929 0.02212041109697752 0.7845531261920935
1747 0.120344596316006 0.03060266698802994 0.849052736695964
1748 0.07259208722967468 0.04133853037689134 0.886069382393434
1749 0.05096171846393426 0.05314283697899447 0.8958954445570713
1750 0.05069354747244044 0.0647118740982961 0.8845945784292635
1751 0.0661770712511603 0.07483400483433843 0.8589889239145012
1760 0.4672739488690314 0.06480975517380537 0.4679162959571632
1770 0.7219793189047791 0.03246402442259901 0.2455566566726219
1780 0.8205718863752725 0.01972765709624944 0.1597004565284781
1790 0.8674723014457314 0.01381624649792066 0.1187114520563479
1800 0.8939079091585577 0.0105465718744592 0.09554551896698313
1810 0.9106282904414217 0.008502989766617413 0.08086871979196091
1820 0.9220921063634185 0.007110714543092843 0.07079717909348862
1830 0.9304235509797495 0.006100853353453502 0.063475595666797
1840 0.9367627300910613 0.00533211443377705 0.05790515547516169
1850 0.9417543512905378 0.00472468463878674 0.05352096407067551
1860 0.945799983041358 0.004230524452591516 0.04996949250605044
1870 0.9491553724372255 0.003818617218920622 0.0470260103438539
1880 0.9519900596170748 0.00346888639745095 0.04454105398547421
1890 0.9544250467511515 0.00316737322923529 0.04240758001961323
1900 0.9565459901933435 0.002903988502752153 0.04055002130390432
1910 0.9584153471510243 0.002670865592348086 0.03891378725662763
1920 0.9600776374184382 0.002463055554098362 0.03745930702746342
1930 0.9615727800812699 0.002276236520271378 0.03615098339845873
1940 0.9629271235538437 0.002106884701544494 0.03496599174461182
1950 0.96416251701617 0.001953050446746569 0.03388443253708348
1960 0.9652951857470398 0.001812152945825294 0.03289266130713495
1970 0.9663411001067702 0.001682756127985219 0.03197614376524457
1980 0.9673111280437161 0.001563630812521095 0.0311252411437628
1990 0.9682153783954947 0.001453303595488384 0.03033131800901696
2000 0.9690619274594787 0.001351117964814549 0.02958695457570673


==> out_AHM-3v_L200mm_radius_0_25mm.txt <==
freq T R D
20 0.9547373527801867 0.0006014191523842568 0.04466122806742907
30 0.9508858652302125 0.000652335337205007 0.04846179943258254
40 0.9494211426949969 0.0006714511996899446 0.04990740610531317
50 0.9487583118592164 0.0006798598066663112 0.05056182833411725
60 0.9484423669165233 0.0006835464535826936 0.05087408662989402
70 0.9483009854721685 0.0006848483106041065 0.05101416621722744
80 0.9482634146312638 0.0006846697740759245 0.05105191559466023
90 0.9482905623283562 0.000683574022326161 0.05102586364931766
100 0.9483676023254671 0.0006816986894412069 0.05095069898509166
110 0.9484770554175439 0.0006793606477797555 0.05084358393467634
120 0.9486166582873209 0.0006765299495729349 0.05070681176310617
130 0.9487801789337191 0.0006733133420976377 0.05054650772418323
140 0.9489646406909796 0.0006697502088101007 0.05036560910021027
150 0.949167514305999 0.0006658801075459132 0.0501666055864551
160 0.9493872610783575 0.0006617293507127584 0.04995100957092977
170 0.949621932117082 0.0006573258819872213 0.04972074200093077
180 0.9498718348117122 0.0006526493957085882 0.04947551579257919
190 0.950135159855528 0.0006477444940840274 0.04921709565038798
200 0.9504112592402938 0.0006426161381379529 0.04894612462156826
210 0.9506998096143039 0.0006372674859448561 0.04866292289975125
220 0.9509994151853463 0.0006317275474845398 0.0483688572671692
230 0.9513096455626947 0.0006260027081476278 0.04806435172915767
240 0.9516279435247416 0.0006201503866231549 0.04775190608863528
250 0.95196273694309 0.0006139596132310154 0.04742330344367901
260 0.952294784194808 0.0006079017735433966 0.04709731403164865
270 0.9526462042186437 0.0006014374404249729 0.04675235834093137
280 0.9529947706104767 0.0005950902075077749 0.04641013918201557
290 0.9533609963299019 0.0005883740030718608 0.04605062966702624
300 0.9537280552628906 0.0005816866440962685 0.04569025809301312
310 0.9541064469432669 0.0005747713543800422 0.04531878170235311
320 0.9544866662347823 0.000567857657152707 0.04494547610806501
330 0.9548731364796184 0.0005608366521615038 0.04456602686822014
340 0.9552627416507008 0.0005537755954564164 0.04418348275384278
350 0.9556586541252353 0.000546598414117313 0.04379474746064737
360 0.9560579023483048 0.0005393850821733217 0.04340271256952189
370 0.9564647426439963 0.0005320283825533143 0.04300322897345041
380 0.9568707760152787 0.0005247133835336917 0.0426045106011876
390 0.9572840552432275 0.0005172686197039156 0.04219867613706862
400 0.9576964964142228 0.0005098590703861481 0.04179364451539102
410 0.9581113330586657 0.0005024230751106267 0.04138624386622368
420 0.9585252203662219 0.0004950158748383686 0.04097976375893973
430 0.9589429918490983 0.0004875558062948414 0.0405694523446069
440 0.9593680929626842 0.0004799715640429223 0.04015193547327287
450 0.9597864637431207 0.0004725332615221204 0.03974100299535717
460 0.9602144972343324 0.000464926104783659 0.03932057666088395
470 0.9606337957299966 0.0004575036218444832 0.03890870064815889
480 0.9610594394919296 0.0004500003599325403 0.03849056014813784
490 0.9614820455810886 0.0004425752046555294 0.03807537921425584
500 0.9619048184096426 0.0004351193964175979 0.03766006219393981
510 0.9623280286635983 0.0004276687593291613 0.03724430257707249
520 0.9627501177866032 0.0004203124802735692 0.03682956973312319
530 0.9631753812398238 0.0004129053752663135 0.03641171338490986
540 0.9635965891604226 0.0004055891039265542 0.03599782173565088
550 0.9640148819491178 0.0003982897890371037 0.03558682826184512
560 0.9644395224652343 0.0003909943324584293 0.03516948320230723
570 0.9648593345538067 0.0003837846380209536 0.03475688080817237
580 0.9652776233517748 0.0003765974863328847 0.03434577916189231
590 0.9656979832048783 0.0003694611397766119 0.03393255565534507
600 0.9661157228588575 0.0003623756749540709 0.03352190146618843
610 0.9665306591493112 0.0003553439235865979 0.03311399692710216
620 0.9669512664089324 0.0003483146183201221 0.03270041897274752
630 0.9673654344521866 0.00034136970780478 0.03229319584000863
640 0.9677841521367374 0.0003344110734388389 0.03188143678982375
650 0.9682013030582504 0.0003275360588630651 0.03147116088288657
660 0.9686195700431506 0.0003207008494714694 0.03105972910737795
670 0.9690409425566189 0.0003139160265737603 0.03064514141680736
680 0.9694630345181281 0.0003071176273559117 0.03022984785451599
690 0.9698881851701877 0.0003003392160332377 0.02981147561377905
700 0.9703175700853757 0.0002935934563269262 0.02938883645829741
710 0.9707515500145374 0.0002868780492836858 0.02896157193617892
720 0.9711970159823087 0.0002800646581975087 0.02852291935949382
730 0.9716524905701114 0.0002732364023579499 0.02807427302753067
740 0.972119214389465 0.0002663688383027383 0.02761441677223224
750 0.9726061883894843 0.000259376025044837 0.02713443558547085
760 0.9731197313072981 0.0002521854165079572 0.02662808327619392
770 0.973666697387917 0.0002447777118953185 0.02608852490018768
780 0.9742605564923826 0.0002370287331322648 0.0255024147744851
790 0.9749295469836344 0.0002286977556176911 0.02484175526074788
800 0.9757009557681003 0.0002195275365714288 0.02407951669532823
810 0.9766405220372378 0.0002090127524852628 0.0231504652102769
820 0.9778678208072434 0.0001960846079015865 0.02193609458485498
830 0.979646918590814 0.0001785634839365751 0.02017451792524944
840 0.9826701944975497 0.0001505431403349375 0.0171792623621154
841 0.983102470728428 0.0001466450900901628 0.01675088418148179
842 0.9835682871729871 0.0001424540286130248 0.01628925879839992
843 0.98407951125205 0.0001378980027393018 0.01578259074521074
844 0.9846341427679521 0.0001329570196224265 0.01523290021242544
845 0.9852418442856621 0.0001275761267863867 0.01463057958755153
846 0.9859094499249613 0.0001216940831611642 0.01396885599187751
847 0.9866470877240947 0.0001151994707860004 0.01323771280511929
848 0.9874627866150201 0.0001080599031400989 0.01242915348183983
849 0.9883695472455809 0.0001001502232473306 0.01153030253117177
850 0.9893824335006071 9.135396783110193e-05 0.01052621253156184
851 0.9905110420465347 8.156624310749878e-05 0.009407391710357772
852 0.9917710256185462 7.066939966038905e-05 0.008158304981793369
853 0.9931699291089695 5.859656989449961e-05 0.006771474321135993
854 0.9947029041473381 4.54016506685951e-05 0.00525169420199332
855 0.9963356682628789 3.137583743463415e-05 0.003632955899686473
856 0.997966538679133 1.739384378465905e-05 0.002016067477082355
857 0.9993562991755499 5.499103570853683e-06 0.0006382017208792349
858 1 2.748064641770293e-28 -2.748064641770293e-28
859 0.998952425270714 8.919288767251692e-06 0.001038655440518709
860 0.9948028218424736 4.413868631963697e-05 0.005153039471206768
861 0.9863925236146451 0.0001151980118542065 0.01349227837350066
862 0.9746077783779874 0.0002142507516295002 0.0251779708703831
863 0.9630230431183113 0.0003110899111791356 0.03666586697050954
864 0.9549714257710895 0.0003781379795488735 0.04465043624936162
865 0.9510341384735568 0.0004107861330841644 0.04855507539335906
866 0.9499976086645727 0.0004192395352950423 0.04958315180013224
867 0.9505329136027367 0.000414570213051471 0.0490525161842118
868 0.9517710845749697 0.0004040403545641413 0.04782487507046613
869 0.9532528858464124 0.0003914054831935108 0.04635570867039406
870 0.9547506691572896 0.0003786448521073636 0.04487068599060307
871 0.9561745483659958 0.0003664641024258522 0.04345898753157835
872 0.9574736890698613 0.0003553683273133174 0.04217094260282538
873 0.9586535072060555 0.0003452446142828348 0.0410012481796617
874 0.9597159796701108 0.0003361009257552518 0.03994791940413395
875 0.9606718059151649 0.0003278468475723446 0.03900034723726278
876 0.9615322736571874 0.0003203938344214065 0.03814733250839118
877 0.9623088792317065 0.000313642266735824 0.03737747850155768
878 0.9630130749241166 0.0003074773098823434 0.03667944776600107
879 0.9636503035369491 0.000301931381930859 0.03604776508112
880 0.9642339392593884 0.0002967633193586508 0.03546929742125297
881 0.9647650822805559 0.0002920716704537833 0.03494284604899031
882 0.9652559179811314 0.0002877375001735719 0.03445634451869501
883 0.9657068241554337 0.0002837180229120268 0.03400945782165423
884 0.966123743025567 0.0002799867664257653 0.03359627020800721
885 0.9665099194899882 0.000276514479851196 0.03321356603016059
886 0.9668694503276742 0.0002732670324308933 0.03285728263989487
887 0.9672070900889129 0.0002702031033427654 0.03252270680774431
888 0.9675187155954319 0.0002673580271491257 0.03221392637741897
889 0.9678129110317532 0.0002646610311782824 0.03192242793706856
890 0.9680918015604665 0.0002620752077788467 0.03164612323175467
891 0.9683521884252411 0.0002596623356778572 0.03138814923908108
892 0.9685961553566454 0.0002573883296922041 0.03114645631366235
893 0.9688289793314175 0.0002552097293206841 0.03091581093926178
894 0.9690507827102968 0.0002531377512300624 0.03069607953847317
895 0.9692590031556919 0.0002511513798585456 0.03048984546444954
896 0.9694581845457486 0.0002492569000487611 0.03029255855420263
897 0.9696474951235124 0.0002474602302656909 0.03010504464622186
898 0.9698289015104395 0.0002457150560501539 0.0299253834335103
899 0.9700025753896594 0.0002440216738441606 0.02975340293649644
900 0.9701665110492534 0.0002424395577428791 0.02959104939300368
910 0.9715187363689121 0.0002289199684454132 0.02825234366264253
920 0.972503652551104 0.0002185367791066744 0.02727781066978928
930 0.9732808663171447 0.0002099378774698527 0.02650919580538542
940 0.9739238172540744 0.0002025169975548127 0.02587366574837079
950 0.9744810961085447 0.0001958777562094854 0.0253230261352458
960 0.9749738730300578 0.0001898346274894101 0.02483629234245281
970 0.9754205030882007 0.0001842017120013948 0.02439529519979789
980 0.9758333377745483 0.0001789097603398596 0.02398775246511186
990 0.9762147889917664 0.0001739216636242107 0.0236112893446094
1000 0.9765755049533454 0.0001691514082960448 0.02325534363835851
1010 0.9769172624978494 0.0001645850775369656 0.02291815242461365
1020 0.9772447262058406 0.0001601818129977514 0.02259509198116167
1030 0.9775573837410089 0.0001559298496648829 0.02228668640932625
1040 0.9778596320152488 0.0001518216950253624 0.0219885462897258
1050 0.9781474608827216 0.00014786458401813 0.02170467453326023
1060 0.9784298876874089 0.0001439912813040021 0.02142612103128709
1070 0.9787028141594357 0.0001402452011051235 0.02115694063945916
1080 0.9789681755469548 0.0001366067422301323 0.02089521771081506
1090 0.9792278995261945 0.00013304228814302 0.02063905818566249
1100 0.979478529545882 0.0001296000604709292 0.02039187039364708
1110 0.9797245197788436 0.0001262208610298239 0.02014925936012662
1120 0.9799651727441653 0.0001229229747880935 0.01991190428104662
1130 0.9802007436234743 0.0001197129113021022 0.01967954346522359
1140 0.9804322899672402 0.0001165746086692477 0.01945113542409056
1150 0.9806581501665439 0.000113509563856363 0.01922834026959974
1160 0.9808795207092516 0.000110529892985022 0.01900994939776343
1170 0.9810965857610332 0.0001076047557407149 0.01879580948322608
1180 0.9813095372176803 0.000104761772723456 0.01858570100959622
1190 0.981519908179776 0.0001019640480681561 0.01837812777215588
1200 0.9817257196069641 9.924234698935891e-05 0.01817503804604655
1210 0.9819264113695381 9.659248702718391e-05 0.01797699614343475
1220 0.9821248876176459 9.398587903413979e-05 0.01778112650331993
1230 0.9823201554997567 9.143944070937178e-05 0.01758840505953392
1240 0.9825122115280239 8.895446589005026e-05 0.01739883400608602
1250 0.982701519273808 8.653085553603495e-05 0.01721194987065596
1260 0.9828887543117503 8.415334196159375e-05 0.01702709234628814
1270 0.9830716739889964 8.183301672295737e-05 0.01684649299428062
1280 0.9832521614412058 7.956463983076962e-05 0.01666827391896348
1290 0.9834296059221286 7.734336133020554e-05 0.01649305071654121
1300 0.9836049176514846 7.517532657652508e-05 0.01631990702193886
1310 0.9837773649774906 7.305697232970597e-05 0.01614957805017972
1320 0.9839474594133895 7.098621435365981e-05 0.01598155437225688
1330 0.9841152270445974 6.896263662295373e-05 0.01581581031877963
1340 0.9842807543242649 6.698030781759756e-05 0.01565226536791753
1350 0.9844427673108405 6.504982996895932e-05 0.01549218285919058
1360 0.9846039789093104 6.316040483027572e-05 0.01533286068585933
1370 0.9847648230256785 6.130912046636694e-05 0.01517386785385516
1380 0.9849197681459072 5.951083865666347e-05 0.01502072101543613
1390 0.9850759319141964 5.774555635995083e-05 0.01486632252944365
1400 0.9852292119682765 5.602234278257765e-05 0.01471476568894091
1410 0.9853806367524275 5.433967812042961e-05 0.01456502356945208
1420 0.9855314830935131 5.26923919271747e-05 0.0144158245145597
1430 0.9856797149241221 5.108294318804098e-05 0.01426920213268986
1440 0.9858256910220126 4.951534496324446e-05 0.01412479363302419
1450 0.9859711084127333 4.798121602887278e-05 0.01398091037123785
1460 0.9861152452317353 4.647964720854811e-05 0.01383827512105613
1470 0.9862583758615266 4.501808885298055e-05 0.01369660604962037
1480 0.9864006528734888 4.358354908243345e-05 0.0135557635774288
1490 0.9865427402052659 4.218416192742331e-05 0.01341507563280669
1500 0.9866814276327223 4.082028746961944e-05 0.01327775207980812
1510 0.9868226045169972 3.948246568696384e-05 0.01313791301731582
1520 0.9869623630260738 3.817674254378134e-05 0.01299946023138246
1530 0.9871022961225056 3.689911707145098e-05 0.012860804760423
1540 0.9872436276867715 3.564701210705388e-05 0.0127207253011214
1550 0.9873846595782908 3.442324165907236e-05 0.01258091718005013
1560 0.9875252887461053 3.32249306326484e-05 0.01244148632326201
1570 0.987670236100719 3.204811854494831e-05 0.01229771578073603
1580 0.9878170077048826 3.089560596413573e-05 0.0121520966891533
1590 0.98796824490909 2.975802475221831e-05 0.01200199706615782
1600 0.9881226971316659 2.863881348155807e-05 0.01184866405485255
1610 0.9882854260919504 2.753242528640216e-05 0.01168704148276324
1620 0.9884557770767359 2.64373650232362e-05 0.01151778555824083
1630 0.9886403482864425 2.534058634641747e-05 0.01133431112721104
1640 0.9888414734838352 2.423588761721068e-05 0.01113429062854757
1650 0.9890696164535878 2.311020134468965e-05 0.01090727334506749
1660 0.9893386516350816 2.193359117546126e-05 0.01063941477374293
1670 0.989671458302167 2.066892130597183e-05 0.01030787277652707
1680 0.990118042988602 1.922827664428282e-05 0.009862728734753762
1690 0.9907899891118986 1.741794549603658e-05 0.009192592942605325
1700 0.992015947651737 1.466766606145997e-05 0.007969384682201588
1701 0.992201043206571 1.428758471710277e-05 0.00778466920871191
1702 0.9924050053807417 1.3873820765285e-05 0.007581120798492992
1703 0.9926294345456019 1.342321910337814e-05 0.007357142235294692
1704 0.9928785836662763 1.293076134294201e-05 0.007108485572380709
1705 0.9931582453767276 1.238672469282524e-05 0.006829367898579586
1706 0.9934720289683273 1.178442779636955e-05 0.006516186603876316
1707 0.9938275556120925 1.110771112886432e-05 0.006161336676778675
1708 0.9942339195505069 1.034569414162906e-05 0.005755734755351487
1709 0.9947016705687004 9.477518044309437e-06 0.005288851913255288
1710 0.9952429652986674 8.48183030723158e-06 0.004748552871025365
1711 0.995875283032966 7.331263254592412e-06 0.004117385703779388
1712 0.9966153875958285 5.995687096931881e-06 0.003378616717074607
1713 0.9974771662946971 4.453460198863242e-06 0.002518380245104066
1714 0.9984502160221096 2.724865386420467e-06 0.001547059112503986
1715 0.9994348306715926 9.891582684167207e-07 0.0005641801701390277
1716 1 1.202727997505835e-29 -1.202727997505835e-29
1717 0.9985104066962709 2.569052316774358e-06 0.001487024251412334
1718 0.9896314876911844 1.763541514134943e-05 0.01035087689367429
1719 0.9674383842607984 5.460765474659062e-05 0.03250700808445499
1720 0.9534543702740538 7.832040948123623e-05 0.04646730931646499
1721 0.9575021333310846 7.214462086170038e-05 0.04242572204805372
1722 0.9643662449594894 6.073851382268844e-05 0.03557301652668789
1723 0.9695672320050649 5.191803538355029e-05 0.03038084995955155
1724 0.9732070752189366 4.566118171183422e-05 0.0267472635993516
1725 0.9757918401911148 4.118397738050983e-05 0.02416697583150473
1726 0.9776914085257561 3.786893393521903e-05 0.02227072254030869
1727 0.9791327568015306 3.533383697349146e-05 0.02083190936149595
1728 0.9802618562065046 3.333521042964199e-05 0.01970480858306572
1729 0.981164624853256 3.172593431473938e-05 0.01880364921242931
1730 0.9819033230423738 3.039648647986839e-05 0.01806628047114631
1731 0.9825182237131207 2.927962107111088e-05 0.01745249666580819
1732 0.9830387042859107 2.832724393566217e-05 0.01693296847015367
1733 0.9834835133095478 2.750391767133184e-05 0.01648898277278091
1734 0.9838687537899008 2.678158727979259e-05 0.01610446462281941
1735 0.9842055430475323 2.614336466666266e-05 0.01576831358780106
1736 0.9845006144875381 2.558076134201011e-05 0.01547380475111987
1737 0.98476457576148 2.507000491448859e-05 0.01521035423360549
1738 0.9850011155825279 2.460493533207456e-05 0.01497427948214003
1739 0.9852140899608907 2.418271266871506e-05 0.01476172732644063
1740 0.9854078929663953 2.379460789499118e-05 0.0145683124257097
1750 0.9866678083224087 2.108385389466583e-05 0.01331110782369659
1760 0.9873447674950571 1.939903082019578e-05 0.01263583347412274
1770 0.9877884054399282 1.813768352603687e-05 0.01219345687654578
1780 0.9881113269479119 1.710019137554769e-05 0.01187157286071252
1790 0.9883656508146104 1.619825679549774e-05 0.01161815092859414
1800 0.9885770268199318 1.538711377515251e-05 0.01140758606629309
1810 0.9887590690529298 1.464151466211338e-05 0.01122628943240813
1820 0.9889205916172036 1.394927542594027e-05 0.01106545910737048
1830 0.9890657318741453 1.329849105047724e-05 0.01092096963480426
1840 0.989201103027416 1.268086217257454e-05 0.01078621611041139
1850 0.9893262846055201 1.20954312657e-05 0.01066161996321422
1860 0.9894440171311052 1.153645713156772e-05 0.01054444641176324
1870 0.9895555750405575 1.100339638413276e-05 0.0104334215630584
1880 0.9896620466097367 1.049205705483768e-05 0.0103274613332085
1890 0.9897631810731146 1.000277988204475e-05 0.01022681614700339
1900 0.98986238695545 9.530564815983718e-06 0.01012808247973398
1910 0.989956457727636 9.079038574728885e-06 0.01003446323378931
1920 0.990047849699912 8.644652248465615e-06 0.009943505647839537
1930 0.9901379049275839 8.225764818970331e-06 0.009853869307597117
1940 0.9902258076520323 7.823828998106106e-06 0.009766368518969618
1950 0.9903098234084139 7.436662866354586e-06 0.009682739928719753
1960 0.9903927361690322 7.064546589001154e-06 0.009600199284378771
1970 0.9904738184770907 6.706176067077366e-06 0.009519475346842216
1980 0.9905540627426982 6.361951357810272e-06 0.009439575305943996
1990 0.9906310383689525 6.031080017952879e-06 0.009362930551029549
2000 0.9907073972171282 5.712711300251394e-06 0.009286890071571555


==> out_AHM-3v_L200mm_radius_0_5mm.txt <==
freq T R D
20 0.9742523358874016 0.004149590939898499 0.02159807317269993
30 0.9432745534714342 0.009131440367205083 0.04759400616136073
40 0.9022403800061104 0.01571360864493109 0.08204601134895852
50 0.8535392127595081 0.02349805835067055 0.1229627288898214
60 0.8001818899317252 0.03199053614382656 0.1678275739244482
70 0.7455227390162783 0.04064466389782771 0.213832597085894
80 0.6929255064861941 0.04891269877135395 0.2581617947424519
90 0.6453326673256362 0.05632577821861983 0.298341554455744
100 0.60496684321625 0.06253128064131022 0.3325018761424398
110 0.5731490994613899 0.06732857429055845 0.3595223262480516
120 0.5502912142357704 0.07066735533002823 0.3790414304342014
130 0.536039361180208 0.07262057862223424 0.3913400601975577
140 0.5295274327828153 0.07333889407564038 0.3971336731415443
150 0.5295714877363276 0.073024666189513 0.3974038460741595
160 0.534900472777171 0.07188820373761794 0.393211323485211
170 0.5442878323612931 0.07012897124555433 0.3855831963931526
180 0.5566419420798602 0.06792211982517714 0.3754359380949627
190 0.5710239009305114 0.06541753228274413 0.3635585667867445
200 0.5866848741282644 0.0627339599649533 0.3505811659067823
210 0.6030350620137194 0.05996233487762836 0.3370026031086523
220 0.6196203330827293 0.05717557185098714 0.3232040950662835
230 0.636125141362476 0.05441847212736648 0.3094563865101575
240 0.6523136633925649 0.05172727840962705 0.295959058197808
250 0.6680035498536417 0.04913119758949744 0.2828652525568608
260 0.6831164687947517 0.04663775552438819 0.2702457756808601
270 0.6975774965653184 0.04426196868431335 0.2581605347503682
280 0.7113399489870879 0.0420064662049465 0.2466535848079656
290 0.7244192529744858 0.03986812247627692 0.2357126245492372
300 0.7368055551508199 0.03784889473899759 0.2253455501101825
310 0.7485216255597972 0.0359429185374494 0.2155354559027534
320 0.7595815731560863 0.03414761732068772 0.206270809523226
330 0.7700345617848753 0.03245545973583487 0.1975099784792899
340 0.7798857184647001 0.03086565316911295 0.1892486283661869
350 0.7891881421320961 0.02936381010596623 0.1814480477619377
360 0.7979694351241581 0.02794976240588045 0.1740808024699615
370 0.8062427029508809 0.02662753747444697 0.1671297595746722
380 0.8140818198369272 0.02536246163352291 0.1605557185295499
390 0.8214663598998961 0.02418834710827046 0.1543452929918334
400 0.8284626570457588 0.02307089762353532 0.1484664453307059
410 0.8350763425387483 0.02202067662443877 0.1429029808368129
420 0.8413436205301918 0.02102513110905011 0.137631248360758
430 0.8472873212610708 0.02008335769077889 0.1326293210481504
440 0.8529200910142184 0.01919507022142878 0.1278848387643528
450 0.8582736987532579 0.01835151802098892 0.1233747832257532
460 0.8633640026351348 0.01755397253072165 0.1190820248341436
470 0.868202721052323 0.01679540340235569 0.1150018755453213
480 0.8728191879288038 0.01607443373986451 0.1111063783313317
490 0.8772122994846758 0.0153976588560026 0.1073900416593216
500 0.8814160555515227 0.01474305788796334 0.103840886560514
510 0.8854292076071645 0.01412755085017787 0.1004432415426576
520 0.8892705518709414 0.01353624031413592 0.09719320781492269
530 0.8929488587010012 0.01297430182082471 0.09407683947817413
540 0.8964839175172771 0.01243341766434638 0.09108266481837654
550 0.8998801203534489 0.01192041771900775 0.08819946192754337
560 0.9031428274971509 0.01142751957724519 0.08542965292560389
570 0.9062890404791525 0.01095889272781563 0.08275206679303189
580 0.909327126071779 0.01050575264601392 0.08016712128220707
590 0.9122621116573169 0.01007080491118436 0.07766708343149878
600 0.9151058222109993 0.009654049258309814 0.07524012853069084
610 0.9178635897717586 0.009252607465835477 0.07288380276240589
620 0.9205473341737784 0.008865485776890834 0.07058718004933073
630 0.9231611225959157 0.00849189320625551 0.06834698419782884
640 0.9257167489718827 0.008127296992488819 0.06615595403562846
650 0.9282190574707719 0.007778019400800532 0.06400292312842754
660 0.9306782758286979 0.00743727949127992 0.0618844446800222
670 0.9331049017679559 0.007105224897035048 0.05978987333500904
680 0.9355061873932641 0.006780325717124832 0.05771348688961109
690 0.937890933790785 0.006462956070065491 0.05564611013914948
700 0.9402739265684574 0.006150064208375989 0.05357600922316658
710 0.9426670755041804 0.005842094276192526 0.05149083021962709
720 0.9450885000298608 0.005536975949548949 0.04937452402059028
730 0.9475504353201047 0.005233401042534637 0.04721616363736062
740 0.950073377888789 0.004926744823687607 0.04499987728752341
750 0.9526880578727321 0.004618920713239435 0.04269302141402842
760 0.955423745943544 0.004304682259589938 0.04027157179686611
770 0.9583180982363851 0.003980711331094587 0.03770119043252027
780 0.9614227749435666 0.003642127178787699 0.03493509787764565
790 0.9648094282728176 0.003285617098491373 0.03190495462869106
800 0.9685598365284432 0.002901926008871629 0.02853823746268513
810 0.9727907585090816 0.002481641503371617 0.02472759998754679
820 0.9776605105625062 0.002014258443860483 0.02032523099363327
830 0.983327627999615 0.001484981733555097 0.01518739026682986
840 0.9898839710182858 0.0008897424729949587 0.009226286508719195
850 0.9967730277593765 0.0002800147448384385 0.002946957495785077
860 0.9996232534594327 3.215873031622551e-05 0.000344587810251071
870 0.9684755150054569 0.00261662176110592 0.02890786323343716
880 0.7411254408370924 0.01987772307233044 0.2389968360905771
890 0.6268853930658458 0.02888834922230077 0.3442262577118534
900 0.7609219767865681 0.01907506423062569 0.2200029589828062
910 0.8304854526855955 0.01352383654968362 0.1559907107647209
920 0.8660052336154584 0.01060186575161688 0.1233929006329247
930 0.8867553537310536 0.008866042785428879 0.1043786034835175
940 0.900297771656526 0.007715288687874104 0.09198693965559987
950 0.9098495622028732 0.006891074889925385 0.08325936290720146
960 0.9169868085810235 0.006265324708250026 0.07674786671072642
970 0.9225677938814061 0.005767993375373802 0.07166421274322012
980 0.9270789613216243 0.005360784231211953 0.06756025444716379
990 0.9308256933713818 0.005017687689337184 0.06415661893928105
1000 0.9340135891171235 0.004721955922230419 0.06126445496064607
1010 0.9367708795304942 0.004462925901397467 0.05876619456810833
1020 0.939192231354802 0.004232036306971927 0.05657573233822606
1030 0.9413458015301227 0.004025901654559246 0.05462829681531805
1040 0.9432846078762043 0.0038378300527336 0.05287756207106212
1050 0.9450481795918589 0.003664844409410762 0.0512869759987303
1060 0.9466578084610389 0.003506898432793124 0.04983529310616801
1070 0.9481463065651098 0.003358951068552577 0.04849474236633763
1080 0.9495242628977619 0.003222225976267265 0.04725351112597081
1090 0.9508102151234124 0.003092908499674368 0.04609687637691328
1100 0.9520145631276535 0.00297153135145726 0.04501390552088921
1110 0.9531468838392149 0.002858000880826281 0.04399511527995886
1120 0.9542167513799651 0.002750079673907315 0.0430331689461276
1130 0.955230336907659 0.002647215317713492 0.04212244777462749
1140 0.9561937470147019 0.002549897239646908 0.04125635574565115
1150 0.9571101372923941 0.002457119504881566 0.0404327432027243
1160 0.9579876865836421 0.002368241649205233 0.03964407176715268
1170 0.9588246252935416 0.002284178259298757 0.03889119644715962
1180 0.9596287039370709 0.002202820071745651 0.03816847599118346
1190 0.9604017330161806 0.002125658548700848 0.03747260843511856
1200 0.961145936053623 0.002051221381822812 0.03680284256455421
1210 0.9618652607237481 0.001979335449812693 0.03615540382643919
1220 0.9625560697584968 0.001910602651862681 0.03553332758964049
1230 0.9632244464172297 0.001844770776957046 0.03493078280581325
1240 0.9638746752448162 0.001780778924356084 0.03434454583082774
1250 0.9645026608040848 0.001719059125011364 0.03377828007090388
1260 0.9651118642391541 0.001659807356618963 0.03322832840422697
1270 0.9657046468033129 0.00160292363965096 0.03269242955703612
1280 0.9662811617799446 0.001547730393580594 0.0321711078264748
1290 0.9668420485313889 0.001494158734979376 0.03166379273363173
1300 0.9673891647300573 0.001442639121311192 0.03116819614863149
1310 0.9679231127107734 0.001392799983283491 0.03068408730594315
1320 0.9684446672460992 0.001344355928003501 0.03021097682589726
1330 0.9689528246168959 0.001298173704936867 0.02974900167816722
1340 0.9694516508333355 0.001252943731638809 0.02929540543502568
1350 0.9699392692824391 0.001208778481363997 0.02885195223619688
1360 0.9704181408249215 0.001166394491577577 0.02841546468350092
1370 0.9708881533385858 0.001125446260116852 0.02798640040129735
1380 0.9713481608150543 0.001085425528492416 0.02756641365645332
1390 0.9718022943668931 0.001046940985822603 0.02715076464728426
1400 0.9722494209839575 0.001009415660968832 0.02674116335507367
1410 0.9726904265457728 0.0009730015298497095 0.02633657192437753
1420 0.9731256656798171 0.0009373128507905871 0.02593702146939235
1430 0.9735550546578164 0.000903107838774085 0.02554183750340947
1440 0.9739809290222444 0.0008697460616834311 0.02514932491607215
1450 0.9744027434780023 0.0008372522435693996 0.02476000427842833
1460 0.9748214436182635 0.0008057031662802583 0.02437285321545624
1470 0.9752399343204076 0.0007749680208657982 0.02398509765872664
1480 0.9756564541589084 0.0007449314758190985 0.02359861436527245
1490 0.9760724094523942 0.0007158705393271403 0.02321172000827871
1500 0.9764903417280524 0.0006875555474543621 0.02282210272449326
1510 0.9769091881514589 0.0006596856428316239 0.02243112620570949
1520 0.9773335307213717 0.0006324469010191116 0.02203402237760914
1530 0.9777610741455135 0.0006060290453292123 0.02163289680915729
1540 0.9781978029983678 0.0005799360252059203 0.0212222609764263
1550 0.9786430949330913 0.0005544332721223891 0.02080247179478629
1560 0.9791002640176368 0.0005293379816464495 0.02037039800071672
1570 0.9795738759947145 0.0005045161132108474 0.01992160789207469
1580 0.9800669129850272 0.000480116599752278 0.01945297041522048
1590 0.9805862712572175 0.0004558167484838297 0.01895791199429864
1600 0.9811357473714143 0.0004315727251957169 0.01843267990338999
1610 0.9817262066033643 0.0004072123347729703 0.01786658106186274
1620 0.9823672029020147 0.0003825060280991614 0.0172502910698861
1630 0.9830770020787655 0.0003573125065586056 0.01656568541467592
1640 0.9838745563123725 0.0003312187545437399 0.01579422493308373
1650 0.9847924117664136 0.000303735340532402 0.01490385289305396
1660 0.9858754299949165 0.0002741302399904434 0.01385043976509305
1670 0.9871954924946156 0.000241364140262968 0.01256314336512145
1680 0.9888646132057605 0.0002035791891094542 0.01093180760513008
1690 0.9910721209688121 0.0001581426316325935 0.008769736399555264
1700 0.9941174729963461 0.0001006739687782574 0.005781853034875624
1710 0.9982065210189115 2.945161836795547e-05 0.001764027362720548
1720 0.9971817219212256 4.318452055050817e-05 0.002775093558223931
1730 0.6824135350318921 0.003806719694632808 0.3137797452734751
1740 0.8890165570223584 0.001752589410323767 0.1092308535673178
1750 0.9412516642706151 0.000897360101695227 0.05785097562768964
1760 0.9563777765257038 0.0006429996190050273 0.0429792238552912
1770 0.9633644962613555 0.0005217439264762093 0.03611375981216834
1780 0.9673966560437144 0.0004486297965761374 0.03215471415970948
1790 0.9700401703253169 0.0003985080872726889 0.02956132158741045
1800 0.9719294294307783 0.0003607644747054677 0.02770980609451622
1810 0.9733598976413059 0.0003307847976313236 0.02630931756106275
1820 0.9744915685428069 0.0003059410305945984 0.02520249042659846
1830 0.9754210257324257 0.0002845564119357385 0.02429441785563853
1840 0.9762032173643064 0.0002658548175411527 0.02353092781815247
1850 0.976876369868894 0.0002491735503967528 0.02287445658070921
1860 0.9774666708222699 0.0002340862868724833 0.02229924289085762
1870 0.9779915014044114 0.0002203110943364721 0.02178818750125215
1880 0.9784633948479984 0.0002076466328928683 0.02132895851910875
1890 0.9788941591728761 0.0001958295857277063 0.02091001124139615
1900 0.9792897500722324 0.0001848686974304565 0.02052538123033714
1910 0.9796554363679563 0.0001745466225453899 0.02017001700949834
1920 0.9799964213476651 0.0001648429218603486 0.01983873573047458
1930 0.9803174126021692 0.0001557294481194944 0.0195268579497113
1940 0.9806185054150438 0.0001471431598093844 0.01923435142514681
1950 0.9809045259026312 0.0001389971016313385 0.01895647699573744
1960 0.9811754698852949 0.0001312636178050001 0.01869326649690008
1970 0.981435025917719 0.0001239101661511847 0.01844106391612979
1980 0.9816839700722941 0.0001169595213628939 0.01819907040634297
1990 0.9819215654197473 0.0001103271157352617 0.01796810746451745
2000 0.9821508242192938 0.0001040055603686601 0.01774517022033756


==> out_AHM-3v_L200mm_radius_2mm.txt <==
freq T R D
20 0.9956074683507317 0.004231410855197837 0.0001611207940705019
30 0.9900562766899949 0.00954865323079543 0.0003950700792097177
40 0.9821967003747176 0.01704091068537154 0.0007623889399108394
50 0.9719651471481199 0.02675066654852861 0.00128418630335151
60 0.9592919305857696 0.03872808060625895 0.00197998880797149
70 0.9441029061407941 0.05302900865050237 0.002868085208703568
80 0.9263255656943139 0.06971166814082201 0.003962766164864087
90 0.9058794413878344 0.08883619628430775 0.005284362327857867
100 0.8826938423473339 0.1104577591214169 0.00684839853124912
110 0.8567044110736678 0.1346234021319326 0.008672186794399656
120 0.8278585148542561 0.1613681330987047 0.01077335204703916
130 0.7961371662676343 0.1906996284546999 0.01316320527766579
140 0.7615311112722845 0.2226068650388573 0.0158620236888582
150 0.7241092062710153 0.2570214076610562 0.01886938606792854
160 0.6839385838310016 0.2938544689587302 0.02220694721026822
170 0.6411996039323417 0.3329298262476421 0.02587056982001623
180 0.5961341804775236 0.3740080376046814 0.02985778191779492
190 0.5490559218284373 0.4167737648154553 0.03417031335610737
200 0.5003890617839734 0.4608141699541234 0.03879676826190326
210 0.4506748931902009 0.5056028521511078 0.04372225465869128
220 0.4005294471832719 0.5505191740296763 0.0489513787870518
230 0.3506743919465678 0.5948170675546944 0.05450854049873777
240 0.3019714381414489 0.6375827688680137 0.06044579299053743
250 0.255339364561809 0.6777233404734535 0.06693729496473755
260 0.2117768111408248 0.7137678348270216 0.07445535403215364
270 0.1724001090012916 0.7434233520057981 0.08417653899291022
280 0.1384976834647309 0.7618860369940981 0.09961627954117103
290 0.1115254761685278 0.7552752812446261 0.1331992425868461
300 0.0892394363115913 0.6716795009370002 0.2390810627514085
301 0.08633716530402948 0.6549632018892215 0.258699632806749
302 0.08294918151505952 0.6365300704751928 0.2805207480097477
303 0.07899547809007326 0.6169910957347045 0.3040134261752223
304 0.07432195974667859 0.5970231149166739 0.3286549253366475
305 0.06883668141847482 0.5777616203746554 0.3534016982068697
306 0.06248138222411695 0.5607254273770504 0.3767931903988326
307 0.05526919233315189 0.5476249873649014 0.3971058203019467
308 0.04753617789344257 0.5401635070350873 0.4123003150714701
309 0.0395308684944127 0.5394749877667407 0.4209941437388466
310 0.03181477411333998 0.5456266931048134 0.4225585327818466
311 0.02465573212151333 0.5579724804944367 0.41737178738405
312 0.01843099572973312 0.5748010430840462 0.4067679611862206
313 0.01318848833625631 0.5945913175457302 0.3922201941180135
314 0.009059733983760978 0.6151417695550132 0.3757984964612258
315 0.005910629585617609 0.6352143423746202 0.3588750280397622
316 0.003638217327255034 0.6536664833926551 0.3426952992800899
317 0.002069034787719926 0.6701811896309704 0.3277497755813097
318 0.001049737654549015 0.6847427805927515 0.3142074817526995
319 0.0004467579523430161 0.6976541655427564 0.3018990765049006
320 0.0001392359730834471 0.7093617679673612 0.2904989960595554
330 0.0008470509873527604 0.8068568543789902 0.192296094633657
340 0.004113327713856207 0.8530309480185809 0.1428557242675629
350 0.01127958406287289 0.8641621248180678 0.1245582911190594
360 0.02282021299055811 0.8613374600720126 0.1158423269374292
370 0.0387117315877531 0.8506756841149051 0.1106125842973418
380 0.0585844956559237 0.8346048896358197 0.1068106147082566
390 0.08195905227205653 0.81444536722963 0.1035955804983134
400 0.1083025083921212 0.7910869169294144 0.1006105746784645
410 0.137046464902559 0.7652697839559924 0.09768375114144856
420 0.1676573967955648 0.7376119908359787 0.09473061236845648
430 0.1996383021590926 0.708635335493575 0.09172636234733234
440 0.2325374136895356 0.6787964107344736 0.08866617557599077
450 0.2659278082207492 0.6485291794351316 0.08554301234411921
460 0.2995116355948189 0.6180971535593114 0.08239121084586976
470 0.3329889019015211 0.5877803269682421 0.0792307711302368
480 0.3660797526145589 0.5578653420400933 0.07605490534534776
490 0.3986675424530809 0.528447406322645 0.07288505122427402
500 0.43055318553652 0.4996950262892977 0.06975178817418226
510 0.4616264506500588 0.4717182945171102 0.06665525483283097
520 0.4917857426810451 0.4446235680317674 0.06359068928718753
530 0.5210130434816058 0.4183972359750723 0.0605897205433219
540 0.5492411757104302 0.3931116243477114 0.05764719994185846
550 0.5764294140780557 0.3688053132845902 0.05476527263735409
560 0.6026087938224569 0.3454539194807165 0.05193728669682657
570 0.6277977890938156 0.3230031100687764 0.04919910083740803
580 0.6519491949332822 0.3015353991552492 0.04651540591146858
590 0.6751104826920735 0.2809845860856139 0.04390493122231254
600 0.6973261949740927 0.2613072763516382 0.04136652867426915
610 0.7185871283356442 0.2425176206727237 0.03889525099163207
620 0.7389488598271274 0.2245663623488463 0.03648477782402623
630 0.7584471225285971 0.2074010050308777 0.03415187244052514
640 0.7770790878248067 0.1910407373199985 0.03188017485519479
650 0.7948992875464008 0.1754356150921752 0.02966509736142398
660 0.8119232229672847 0.1605671421722901 0.02750963486042518
670 0.8282012949169841 0.1463747697876456 0.02542393529537029
680 0.8437382294674886 0.1328665922330798 0.02339517829943163
690 0.8585693585570559 0.1200035923353993 0.02142704910754481
700 0.8727115966456648 0.1077736664037239 0.01951473695061133
710 0.8861724984273245 0.09617152782348935 0.01765597374918616
720 0.8989833940509839 0.08515458892212741 0.01586201702688866
730 0.9111353020332652 0.07473983982813988 0.01412485813859492
740 0.9226443068993134 0.06491012519486063 0.01244556790582595
750 0.9335033993694053 0.05566350923085404 0.01083309139974066
760 0.9437083445911254 0.04700344537553317 0.009288210033341425
770 0.9532410001227479 0.03894462023760332 0.007814379639648754
780 0.9620779095021612 0.03150042243370093 0.00642166806413786
790 0.9701829467496893 0.02470031723290988 0.005116736017400821
800 0.9775087573881919 0.01857912161277746 0.003912120999030662
810 0.9839905480061377 0.01318556926635524 0.002823882727507034
820 0.9895469947784107 0.008582728849563567 0.001870276372025751
830 0.9940723355195612 0.004850990760534288 0.001076673719904511
840 0.9974346483230377 0.002092050102161268 0.0004733015748009891
850 0.999467945243296 0.0004323045877045526 9.975016899948423e-05
860 0.9999649897815062 2.833512913962268e-05 6.675089354213437e-06
870 0.9986692598298108 0.001072375244839602 0.0002583649253495911
880 0.995264713688868 0.003798118590463907 0.0009371677206680522
890 0.9893640519415574 0.008486406189334763 0.002149541869107827
900 0.9804979917415927 0.01546854188400423 0.004033466374403076
910 0.9681098261732218 0.02512414854883037 0.006766025277947799
920 0.9515500816864875 0.03786734042741553 0.010582577886097
930 0.9300718125353982 0.05411898127008275 0.01580920619451908
940 0.9029001995561601 0.07421712107584348 0.02288267936799644
950 0.8693284865950733 0.09825020459155732 0.03242130881336934
960 0.8288306129940659 0.1257447451643661 0.04542464184156797
970 0.7813831952555383 0.1549919773016072 0.06362482744285441
980 0.7278779198740787 0.1816758389092624 0.09044624121665887
990 0.6700175534851696 0.1958437824214172 0.1341386640934132
1000 0.6069353938880926 0.1760058129644627 0.2170587931474447
1010 0.509404826837718 0.0962106517063208 0.3943845214559611
1020 0.2691741072593593 0.1003622783163099 0.6304636144243307
1030 0.05011572431205264 0.3356686234537634 0.614215652234184
1040 0.004147684883067502 0.4279433951715037 0.5679089199454288
1050 0.005332492654550445 0.5842765942488725 0.410390913096577
1060 0.01963031778416932 0.681483817153125 0.2988858650627056
1070 0.04702268663532715 0.6982289137347224 0.2547483996299504
1080 0.08602509050267895 0.6843609301262682 0.2296139793710529
1090 0.1336557414119166 0.6552245160528885 0.2111197425351949
1100 0.1863627319737526 0.6180726053985018 0.1955646626277455
1110 0.2408666439294558 0.5775088908155057 0.1816244652550385
1120 0.2950058638784727 0.5361382894627205 0.1688558466588068
1130 0.3471271854439761 0.4957543801927686 0.1571184343632553
1140 0.3963662091119231 0.4573109311351012 0.1463228597529757
1150 0.4420662751231462 0.4214988985799384 0.1364348262969154
1160 0.4842050862448729 0.3884041314145046 0.1273907823406226
1170 0.522832698202326 0.3580424342023238 0.1191248675953501
1180 0.5581612648661737 0.3302713912971904 0.1115673438366359
1190 0.5903983852752145 0.3049247201531181 0.1046768945716675
1200 0.6197026719973361 0.2819540450954892 0.0983432829071747
1210 0.6464807843061608 0.2609503551024802 0.09256886059135899
1220 0.6709513133931245 0.2417648929819082 0.08728379362496727
1230 0.6932808373406756 0.2243224048110629 0.08239675784826153
1240 0.7137677732602998 0.2083291600036663 0.07790306673603387
1250 0.7326240507897402 0.1936415674509211 0.07373438175933869
1260 0.7499053840165236 0.1802091408297735 0.06988547515370286
1270 0.7658731741777606 0.1678234189608689 0.06630340686137051
1280 0.7806325347707188 0.1563809054035451 0.06298655982573612
1290 0.794315416121508 0.1458197622467175 0.05986482163177448
1300 0.806957723881722 0.1360869906149649 0.05695528550331308
1310 0.8187602876580801 0.1270257609290202 0.0542139514128997
1320 0.8297216026759567 0.1186230915759456 0.05165530574809768
1330 0.8399742688516431 0.1107939795975606 0.04923175155079632
1340 0.849549566678917 0.1035167802900507 0.04693365303103228
1350 0.8584912720752491 0.096744162291482 0.04476456563326889
1360 0.866926624818137 0.09036570125616006 0.04270767392570296
1370 0.8748367440358648 0.08441820463445504 0.0407450513296802
1380 0.882270779587229 0.07885464607526828 0.03887457433750273
1390 0.8892937346283979 0.07361165153066856 0.03709461384093354
1400 0.8959201308645838 0.06869613112934937 0.03538373800606685
1410 0.9021840470765392 0.0640684422144544 0.03374751070900639
1420 0.9081243261913602 0.05970468897627229 0.03217098483236752
1430 0.913752590662136 0.05559624287657674 0.03065116646128727
1440 0.919096312896171 0.05172022113376104 0.02918346597006796
1450 0.9241771842624085 0.04805845140645468 0.02776436433113685
1460 0.9290181242670337 0.04459151984198999 0.02639035589097634
1470 0.9336237282651226 0.04132003455088523 0.02505623718399214
1480 0.9380292792615678 0.03821354189129617 0.02375717884713607
1490 0.9422348483457099 0.0352755051745012 0.02248964647978888
1500 0.9462600871543025 0.0324881657441061 0.02125174710159135
1510 0.9501170095214727 0.02984828400097904 0.02003470647754825
1520 0.9538135838099504 0.0273361512468645 0.01885026494318509
1530 0.9573650909155648 0.0249512742984924 0.01768363478594284
1540 0.9607747558682697 0.02269363414843027 0.01653160998330007
1550 0.9640586100951786 0.02054280881237168 0.01539858109244975
1560 0.9672192878918954 0.01850138342271413 0.01427932868539049
1570 0.970265185903203 0.0165637781506771 0.01317103594611991
1580 0.9732018752259515 0.01472447440703444 0.01207365036701408
1590 0.9760338079860202 0.01298034098391463 0.01098585103006513
1600 0.9787661383989797 0.01132850497161052 0.009905356629409735
1610 0.9813961961127996 0.009768359039797567 0.008835444847402832
1620 0.9839265586707151 0.00829796783024357 0.007775473499041329
1630 0.9863568163954775 0.006919814137094324 0.006723369467428223
1640 0.9886802091560725 0.005634319424334176 0.005685471419593359
1650 0.9908842876173773 0.004446367524835986 0.004669344857786668
1660 0.9929532116445366 0.003362387093502015 0.003684401261961336
1670 0.9948651673598623 0.002393487417494782 0.002741345222642917
1680 0.996580350199143 0.0015532769864555 0.001866372814401461
1690 0.9980457350687824 0.0008624390422445858 0.001091825888973056
1700 0.9991826630512212 0.0003493967696403262 0.0004679401791385089
1710 0.9998718428366797 5.282353616248392e-05 7.533362715777991e-05
1720 0.9999358093438647 2.536231082708182e-05 3.882834530819492e-05
1730 0.9991028461836186 0.0003370594295229085 0.0005600943868585377
1740 0.9969479968772896 0.001077592790993306 0.001974410331717062
1750 0.9927876637678245 0.002351373249775627 0.004860962982399915
1760 0.9854909004778184 0.004247553553186867 0.01026154596899473
1770 0.9730693542426907 0.006735122418965916 0.02019552333834338
1780 0.9517627001958776 0.009334269252719357 0.03890303055140303
1790 0.9135006412717795 0.01024821941258294 0.07625113931563751
1800 0.8360858892292135 0.005544837055895141 0.1583692737148914
1810 0.6442245656936321 0.007121860899181096 0.3486535734071868
1820 0.2616110277342951 0.1243381339951237 0.6140508382705812
1830 0.04353264994043368 0.1825103720640188 0.7739569779955475
1840 0.05297884907467803 0.3564078251685543 0.5906133257567676
1850 0.2049429940688906 0.3901854065700232 0.4048715993610862
1860 0.3799608653818285 0.3073023742100576 0.3127367604081139
1870 0.5244307843935225 0.229621644029443 0.2459475715770345
1880 0.6298067403058397 0.1725924365504047 0.1976008231437555
1890 0.7045957933503931 0.132726795347153 0.1626774113024538
1900 0.7582206982093227 0.1046995150523238 0.1370797867383535
1910 0.7976729085083559 0.08448021214810375 0.1178468793435403
1920 0.8273993664289133 0.06951658795303314 0.1030840456180535
1930 0.8503729203267423 0.05815949462208952 0.0914675850511682
1940 0.868516328020308 0.04933573071349301 0.08214794126619901
1950 0.8831499059134496 0.04232299586282322 0.07452709822372722
1960 0.8951358151738921 0.0366652203173797 0.06819896450872823
1970 0.9051244210727132 0.03201676383785845 0.06285881508942837
1980 0.9135448544645172 0.0281538512060343 0.05830129432944854
1990 0.920748307425768 0.02488997839754429 0.05436171417668775
2000 0.9269759945555162 0.02210341261343462 0.05092059283104922


==> out_AHM-3v_L50mm.txt <==
freq T R D
20 0.9996227638521821 0.0002687125336585231 0.0001085236141594044
30 0.999145514623779 0.0006063925211409671 0.0002480928550800477
40 0.9984681717884667 0.001082444800476941 0.0004493834110563628
50 0.9975825237462582 0.001700135879681124 0.0007173403740606554
60 0.9964787493059487 0.002463642147539392 0.0010576085465119
70 0.9951451547096335 0.003378083754033769 0.001476761536332736
80 0.9935681606070994 0.004449535809616608 0.001982303583283987
90 0.9917327153291852 0.005685068117548038 0.002582216553266796
100 0.9896214646263256 0.007092808290334637 0.003285727083339754
110 0.9872155557964458 0.008681912899221142 0.004102531304333037
120 0.9844937277558087 0.01046279362077438 0.005043478623416942
130 0.981432246222614 0.01244697924778534 0.006120774529600612
140 0.9780056476037269 0.01464751830860036 0.007346834087672756
150 0.9741847525452602 0.01707867709145325 0.008736570363286594
160 0.9699392767523579 0.01975632652437192 0.01030439672327017
170 0.9652331117190974 0.02269815624895536 0.01206873203194721
180 0.9600294109115582 0.0259234477812892 0.01404714130715256
190 0.9542878284032424 0.02945326309980834 0.01625890849694922
200 0.9479602092296217 0.03331079954261286 0.01872899122776549
210 0.9409958698456107 0.03752225002078657 0.02148188013360276
220 0.9333397844634235 0.0421148479679164 0.02454536756866013
230 0.9249337966613941 0.04711911918616059 0.02794708415244533
240 0.9157099088889693 0.05256974059933064 0.03172035051170006
250 0.9055953384017369 0.0584980791468362 0.0359065824514269
260 0.8945113881049154 0.06494666616750938 0.04054194572757525
270 0.8823774683448448 0.07195253740259031 0.04566999425256493
280 0.8690888443496426 0.07956156923798031 0.05134958641237707
290 0.8545528228941722 0.08781790065898824 0.05762927644683953
300 0.8386745784002675 0.09676783160601317 0.06455758999371934
310 0.8213419319777959 0.1064516828534955 0.0722063851687086
320 0.8024399214996194 0.1169215955671747 0.08063848293320594
330 0.7818497817838798 0.128223762564605 0.08992645565151525
340 0.7594548510535637 0.1403923927211493 0.100152756225287
350 0.7351312986543428 0.1534547249907563 0.1114139763549009
360 0.7088268528145463 0.1674266603840178 0.1237464868014359
370 0.6803996979429794 0.1823142321431348 0.1372860699138858
380 0.6498161000872502 0.1980790663995365 0.1521048335132133
390 0.6170454232367535 0.2146524029355426 0.1683021738277039
400 0.5820578748048166 0.2319471144572872 0.1859950107378962
410 0.544944077066254 0.2497613756493443 0.2052945472844017
420 0.505822485227069 0.2678748529187029 0.2263026618542281
430 0.4648081220299355 0.2859388324423257 0.2492530455277387
440 0.422193665587956 0.303467941283632 0.274338393128412
450 0.3781792857154154 0.319902138020828 0.3019185762637567
460 0.3330909556045037 0.3344953372317629 0.3324137071637334
470 0.2872140730216402 0.3464543637913497 0.3663315631870102
480 0.2408329351115043 0.3550618131981668 0.404105251690329
490 0.1947743959439183 0.3601715792246796 0.4450540248314021
500 0.1506126321663251 0.3628071806373357 0.4865801871963391
510 0.1114781514715204 0.3655049583232184 0.5230168902052612
520 0.08107443868567425 0.3711721563022277 0.547753405012098
525 0.07073262336506564 0.3752790489996719 0.5539883276352625
526 0.06878966079809888 0.3762579814140439 0.5549523577878572
527 0.0669574353877638 0.3772834780982015 0.5557590865140347
528 0.06525751654476993 0.3783119718568583 0.5564305115983716
529 0.06366532425512728 0.3793834073758824 0.5569512683689903
530 0.06217662220457155 0.3804853712534528 0.5573380065419756
531 0.06078337829588697 0.3816342824972661 0.557582339206847
532 0.05953026795800828 0.3827560157761629 0.5577137162658288
533 0.05836427462459731 0.3839204396196592 0.5577152857557436
534 0.05729475694407791 0.3851101143536343 0.5575951287022878
535 0.05633294792525515 0.3863004662356376 0.5573665858391073
536 0.05547980585173807 0.3874847868475609 0.5570354073007011
537 0.05470535889723487 0.388699782064357 0.5565948590384082
538 0.05402606659490598 0.3899097779769232 0.5560641554281709
539 0.05343760094257599 0.3911256137846437 0.5554367852727804
540 0.05293385906615852 0.3923416676914049 0.5547244732424366
541 0.05250166658259823 0.3935772897814638 0.5539210436359379
542 0.05220152058335461 0.3947185959250257 0.5530798834916197
543 0.05193069252317144 0.3959372929179694 0.5521320145588592
544 0.0517532347349467 0.3971145300763608 0.5511322351886925
545 0.05165275706580705 0.3982729473715993 0.5500742955625937
550 0.05286781256421001 0.4037180256917212 0.5434141617440688
560 0.05899604256592576 0.4119904961094388 0.5290134613246356
570 0.0702431648316703 0.4162309178781335 0.5135259172901963
580 0.08579824450389655 0.4163924961167291 0.4978092593793744
590 0.1050556887852435 0.4127506246376159 0.4821936865771406
600 0.1274319757757088 0.4059332278891529 0.4666347963351384
610 0.1523160484476123 0.396580401820213 0.4511035497321748
620 0.1791375027827285 0.3852812552911095 0.435581241926162
630 0.2073728918330707 0.3725437562661003 0.4200833519008291
640 0.2364747380975897 0.3588398335906957 0.4046854283117146
650 0.2659743415610612 0.3445683636078199 0.3894572948311189
660 0.2954930888540952 0.3300171570757617 0.3744897540701431
670 0.3247396385294637 0.3154110641677414 0.359849297302795
680 0.3533898760543079 0.3009931308001695 0.3456169931455226
690 0.3813659952430675 0.2868201438804476 0.3318138608764849
700 0.4083918899768461 0.2730875168374797 0.3185205931856743
710 0.4344152848105503 0.2598362168028766 0.3057484983865731
720 0.4594082367678994 0.2470895811152788 0.2935021821168219
730 0.4832755706938668 0.2349222507267074 0.2818021785794259
740 0.5060310851768173 0.2233228599704911 0.2706460548526917
750 0.5276893248180589 0.2122889232495986 0.2600217519323425
760 0.548275286206787 0.2018126874102305 0.2499120263829825
770 0.5677911165067208 0.1918980149045308 0.2403108685887484
780 0.5862854798848336 0.1825137637623161 0.2312007563528503
790 0.6037911498368571 0.1736550140683615 0.2225538360947814
800 0.6203943173958703 0.1652600117969775 0.2143456708071522
810 0.6361022054121147 0.1573403329224834 0.2065574616654019
820 0.6509515304232441 0.1498727937451539 0.199175675831602
830 0.6650376313690752 0.1427972986792144 0.1921650699517104
840 0.6783713571683277 0.1361164634242192 0.185512179407453
850 0.6909758422164308 0.129822025837019 0.1792021319465502
860 0.7029164610978352 0.1238720210201204 0.1732115178820444
870 0.7142563241529338 0.1182329060586031 0.1675107697884631
880 0.7249972394499418 0.112906795990797 0.1620959645592612
890 0.7351878977136272 0.1078666060732422 0.1569454962131306
900 0.7448619566462954 0.1030960652197127 0.1520419781339919
910 0.7540473225043768 0.09857862978343093 0.1473740477121923
920 0.7627706212931168 0.09430242216036122 0.142926956546522
930 0.7710753024752099 0.09023752003134476 0.1386871774934453
940 0.7789598907674447 0.08639620576960175 0.1346439034629536
950 0.786483616395561 0.08273511100783096 0.1307812725966081
960 0.7936393939838523 0.0792668788890294 0.1270937271271183
970 0.8004709881178476 0.07596215229428659 0.1235668595878659
980 0.8069814407148567 0.07282337715490014 0.1201951821302432
990 0.8131874544999389 0.06984243893127492 0.1169701065687862
1000 0.8191206937697971 0.06699933488299734 0.1138799713472055
1010 0.8247879788594205 0.06429244483627211 0.1109195763043074
1020 0.8302033715901765 0.06171611418439966 0.1080805142254238
1030 0.8353934988518402 0.05925181293474413 0.1053546882134156
1040 0.8403497005264838 0.05690825073100039 0.1027420487425158
1050 0.8451027070413906 0.05466768149250912 0.1002296114661003
1060 0.8496551632327689 0.0525288169568225 0.09781601981040859
1070 0.8540194500619673 0.05048428287112702 0.09549626706690564
1080 0.858197734176892 0.04853611604520804 0.0932661497778999
1090 0.8622202007810944 0.04666415581384174 0.09111564340506387
1100 0.86607507487712 0.04487885679767367 0.08904606832520634
1110 0.8697808501215901 0.04316698879988715 0.08705216107852273
1120 0.8733448457942197 0.04152800715236213 0.0851271470534182
1130 0.8767662191282025 0.03995996198096925 0.08327381889082823
1140 0.8800606662297399 0.03845493193897033 0.08148440183128978
1150 0.8832289974888908 0.03701601071843262 0.07975499179267655
1160 0.8862894930155621 0.03562804297578867 0.07808246400864918
1170 0.8892277641562033 0.03430212330714312 0.07647011253665358
1180 0.8920612783094098 0.0330288311507091 0.07490989053988106
1190 0.8947955031740454 0.03180531678590207 0.0733991800400525
1200 0.8974290038271938 0.03063119356236711 0.07193980261043907
1210 0.8999763300067722 0.02949999655527026 0.0705236734379575
1220 0.9024276222065294 0.02841777126502754 0.06915460652844307
1230 0.9048001698811299 0.02737380686176438 0.06782602325710574
1240 0.9070890012100417 0.02637036029384506 0.06654063849611327
1250 0.9093030248668782 0.02540488570952447 0.06529208942359734
1260 0.911438741350434 0.02447880063619902 0.06408245801336697
1270 0.9135088003087682 0.02358320003909068 0.06290799965214108
1280 0.9155087707309384 0.02272519250186071 0.0617660367672009
1290 0.9174444844585068 0.0218965565278102 0.060658959013683
1300 0.9193191951597355 0.02109723677342012 0.05958356806684439
1310 0.9211305609377642 0.02033069639347815 0.05853874266875761
1320 0.9228894181876138 0.01958984214712352 0.05752073966526265
1330 0.9245912120702789 0.01887600120552495 0.0565327867241961
1340 0.926240222141577 0.01818988091730494 0.05556989694111809
1350 0.9278384563370341 0.01752546519737222 0.05463607846559368
1360 0.9293882502149963 0.01688675404141441 0.05372499574358932
1370 0.9308929089310798 0.01627002848898346 0.05283706257993676
1380 0.9323486695506646 0.01567595963881777 0.05197537081051759
1390 0.9337653193920918 0.01510283148653165 0.05113184912137651
1400 0.9351388117091161 0.01454835790283791 0.05031283038804603
1410 0.9364717228888453 0.01401495997928891 0.04951331713186581
1420 0.9377655635552623 0.01350018513849524 0.04873425130624245
1430 0.9390216733772963 0.01300324407463502 0.04797508254806873
1440 0.9402421121732081 0.01252310481868331 0.04723478300810861
1450 0.9414301427289143 0.01205959536170875 0.0465102619093769
1460 0.9425831260419367 0.01161260199829608 0.04580427195976719
1470 0.943704669475206 0.01118120565782257 0.0451141248669714
1480 0.9447939837035414 0.01076397287901762 0.04444204341744099
1490 0.9458548163839452 0.01036237076229337 0.04378281285376143
1500 0.9468842013019336 0.009973366299901951 0.04314243239816443
1510 0.9478880090185735 0.009597189039867914 0.04251480194155858
1520 0.9488637937184689 0.009235514204514308 0.04190069207701684
1530 0.9498136758298765 0.008885167811120259 0.04130115635900321
1540 0.9507386033479629 0.008547291767816182 0.04071410488422092
1550 0.9516393519628147 0.008220573473448903 0.04014007456373642
1560 0.9525149263175271 0.007904952010512459 0.03958012167196044
1570 0.9533684866819939 0.007600961996453726 0.03903055132155235
1580 0.9541987834389914 0.007306635603870791 0.03849458095713776
1590 0.9550092497582195 0.007022658941188261 0.03796809130059219
1600 0.9557977374563796 0.006748467449768436 0.03745379509385192
1610 0.9565676109933049 0.006483249776906332 0.03694913922978877
1620 0.9573174136905578 0.006227517929638266 0.03645506837980395
1630 0.9580470235432503 0.005980245499427894 0.03597273095732177
1640 0.9587592559480782 0.005741401769250498 0.0354993422826713
1650 0.9594541041696829 0.005511370925292448 0.03503452490502464
1660 0.9601313138702685 0.005288825206200918 0.03457986092353058
1670 0.9607922275568965 0.005074109750094975 0.0341336626930085
1680 0.9614370815320818 0.004866859025767408 0.03369605944215074
1690 0.9620665194262138 0.004666496050709448 0.03326698452307675
1700 0.9626790274563272 0.004473431054800495 0.03284754148887234
1710 0.9632783888475435 0.004286785337841371 0.03243482581461517
1720 0.9638630586231482 0.004106929490660904 0.03203001188619085
1730 0.9644340504702126 0.003933361793349366 0.03163258773643805
1740 0.9649899367103879 0.003765904294289724 0.03124415899532237
1750 0.965535035497265 0.003604175445954629 0.03086078905678032
1760 0.9660657649606429 0.003448346544903021 0.03048588849445409
1770 0.9665848741383446 0.003298074648524071 0.03011705121313133
1780 0.9670922154433551 0.003152857235375946 0.02975492732126895
1790 0.9675875367406507 0.003013294501491393 0.02939916875785793
1800 0.9680708158806606 0.002878615421795126 0.0290505686975443
1810 0.9685438134484911 0.002748699580275992 0.02870748697123296
1820 0.9690068455936738 0.002623484708440646 0.02836966969788557
1830 0.9694580159461395 0.002503005269892652 0.0280389787839679
1840 0.9699003556576611 0.002386977089049067 0.02771266725328985
1850 0.970331484951667 0.002275216867781597 0.02739329818055141
1860 0.9707537218144396 0.002167625936656859 0.0270786522489035
1870 0.9711667017504281 0.002063956196536486 0.02676934205303544
1880 0.9715699634392739 0.001964214504264345 0.02646582205646172
1890 0.9719649059613985 0.001868351762557503 0.02616674227604399
1900 0.9723518513679557 0.001776241426725297 0.02587190720531905
1910 0.9727299727633946 0.001687510556168875 0.02558251668043656
1920 0.9730987913469642 0.001602300927340454 0.02529890772569535
1930 0.9734609667715811 0.001520434197759308 0.02501859903065957
1940 0.973815204170786 0.001441647704195774 0.02474314812501818
1950 0.9741627333303869 0.001366180943956258 0.0244710857256568
1960 0.9745017904764895 0.001293632301130533 0.02420457722237992
1970 0.9748342499753833 0.001224034187019757 0.02394171583759698
1980 0.9751599896396411 0.001157380274819466 0.02368263008553941
1990 0.9754789329897257 0.001093363422877935 0.02342770358739641
2000 0.9757918591150322 0.001032081796101692 0.02317605908886612


==> out_AHM-3v_L50mm_radius_0_25mm.txt <==
freq T R D
20 0.9853407086368631 0.0001947833146486221 0.01446450804848831
30 0.9751493110372083 0.0003300695658325938 0.02452061939695915
40 0.967176594131845 0.0004357450965969865 0.03238766077155803
50 0.9614782848394482 0.0005110993645787351 0.03801061579597307
60 0.9575012619674319 0.0005634493676802547 0.04193528866488784
70 0.9547185793816707 0.0005998403826308773 0.04468158023569842
80 0.9527527414706419 0.0006252634654708494 0.04662199506388722
90 0.9513493036753878 0.0006431424471003797 0.04800755387751179
100 0.9503442331327862 0.0006556037309239131 0.04900016313628993
110 0.9496224220261371 0.0006642592314318958 0.04971331874243099
120 0.9491126729162873 0.0006699985350664571 0.05021732854864623
130 0.9487622405646345 0.0006735465965459172 0.05056421283881955
140 0.9485350584458435 0.0006753831798436547 0.05078955837431283
150 0.9484048288525851 0.0006758642276367352 0.05091930691977812
160 0.9483522035292704 0.0006752531423421408 0.05097254332838745
170 0.9483631483446083 0.0006737390383453575 0.05096311261704631
180 0.9484282295607532 0.0006714308739622691 0.0509003395652845
190 0.9485378007497699 0.0006684779901211207 0.05079372126010898
200 0.9486857660823923 0.0006649578930392774 0.05064927602456842
210 0.9488672661254547 0.000660934081290727 0.05047179979325458
220 0.9490773857565735 0.0006564828464326086 0.05026613139699387
230 0.9493128288974437 0.0006516487897138452 0.05003552231284242
240 0.9495687254514195 0.0006465211796770541 0.04978475336890349
250 0.9498519007351748 0.000640906118917658 0.04950719314590756
260 0.9501408088560055 0.0006353150943354486 0.04922387604965906
270 0.950457037162391 0.0006292047899975773 0.04891375804761137
280 0.950776723030595 0.000623131177711216 0.04860014579169377
290 0.9511201259500607 0.0006166014670859393 0.04826327258285338
300 0.95146896111341 0.000610041106123139 0.04792099778046691
310 0.9518337249073239 0.0006031878204338443 0.04756308727224228
320 0.9522036933412155 0.0005962921913679823 0.04720001446741656
330 0.9525831139237798 0.0005892452336711451 0.04682764084254904
340 0.9529683311887953 0.0005821226506439845 0.0464495461605607
350 0.953362368823059 0.0005748486140676121 0.04606278256287336
360 0.9537615351425184 0.0005675144153938703 0.04567095044208775
370 0.9541702713987176 0.0005600078973940733 0.04526972070388836
380 0.954579417471757 0.0005525278878041767 0.04486805464043882
390 0.9549972111329011 0.0005448969500367163 0.04445789191706213
400 0.9554150111213535 0.0005372904549689944 0.04404769842367749
410 0.9558359349233182 0.0005296470301470076 0.0436344180465348
420 0.9562564466769488 0.0005220250748553592 0.04322152824819588
430 0.9566812730812767 0.0005143429428475367 0.04280438397587576
440 0.9571139993173226 0.000506525975839042 0.04237947470683841
450 0.9575397100408789 0.0004988600510903208 0.04196142990803078
460 0.9579755725430373 0.0004910145143302674 0.04153341294263239
470 0.9584019884537649 0.0004833645165778799 0.04111464702965723
480 0.9588345758903359 0.0004756332498552798 0.04068979085980878
490 0.959263485525306 0.0004679876616832491 0.04026852681301071
500 0.9596925238311205 0.0004603078536369885 0.03984716831524254
510 0.9601214178649963 0.0004526379458332156 0.03942594418917051
520 0.9605477626235411 0.0004450806646725513 0.03900715671178631
530 0.9609767580803871 0.0004374747052148759 0.03858576721439805
540 0.9614004206466921 0.0004299734669324523 0.03816960588637548
550 0.9618203467167606 0.0004224940681430025 0.03775715921509636
560 0.9622448617777946 0.0004150388866779126 0.03734009933552753
570 0.9626629441554321 0.0004076851503764793 0.03692937069419144
580 0.9630780112067345 0.0004003663502961771 0.03652162244296929
590 0.9634928799453598 0.0003931229378976117 0.03611399711674258
600 0.9639030438549102 0.0003859492220761282 0.03571100692301366
610 0.9643080325230149 0.0003788505652684701 0.03531311691171664
620 0.964715899895865 0.0003717820723397782 0.03491231803179518
630 0.9651142864222735 0.0003648244074098718 0.03452088917031665
640 0.9655139697729236 0.0003578819902930043 0.03412814823678341
650 0.9659078225349446 0.0003510639719272092 0.03374111349312823
660 0.9662982128097856 0.000344327547460022 0.03335745964275442
670 0.9666862192114147 0.0003376936212483716 0.0329760871673369
680 0.9670694187789337 0.0003310904236190813 0.03259949079744721
690 0.9674486416278159 0.000324569202693837 0.03222678916949031
700 0.9678235626792524 0.0003181574680027495 0.03185827985274485
710 0.968192876848351 0.0003118671159261562 0.03149525603572286
720 0.9685624989197609 0.0003055711105091628 0.03113192996972997
730 0.9689273326103239 0.0002993900448515566 0.03077327734482451
740 0.9692851194711584 0.0002933275580213459 0.03042155297082029
750 0.9696405078688266 0.0002873335884105855 0.03007215854276281
760 0.9699935393433082 0.0002813860524968613 0.02972507460419491
770 0.9703409054951514 0.0002755561283339096 0.0293835383765147
780 0.9706821123802823 0.0002698365218584777 0.02904805109785917
790 0.9710244800472969 0.0002641634482237619 0.02871135650447933
800 0.9713594297293791 0.0002585778704292811 0.02838199240019167
810 0.971689771064427 0.0002531159930042588 0.02805711294256874
820 0.9720166471409186 0.0002476985388798343 0.02773565432020154
830 0.9723405946539302 0.0002423891322122197 0.02741701621385759
840 0.9726590931359366 0.0002371482812293836 0.02710375858283405
850 0.9729733431502768 0.0002320067791007644 0.0267946500706224
860 0.9732834500626349 0.0002269332837909079 0.02648961665357414
870 0.9735877375288561 0.0002219759747912921 0.02619028649635263
880 0.9738912051840541 0.0002170575866224313 0.02589173722932343
890 0.9741910122049046 0.0002122337418447803 0.02559675405325066
900 0.9744819716795305 0.0002075443773619149 0.02531048394310754
910 0.9747735858411659 0.0002028871317657366 0.02502352702706835
920 0.9750596671351673 0.0001983206717965429 0.02474201219303612
930 0.9753432771640425 0.0001938112896186198 0.02446291154633893
940 0.9756205313626446 0.0001894029602331392 0.02419006567712227
950 0.975896627843703 0.0001850643257459784 0.02391830783055101
960 0.9761672509601942 0.0001808253459863857 0.02365192369381943
970 0.9764341578758661 0.0001766412174047896 0.02338920090672914
980 0.9766990351648991 0.0001725310590432818 0.02312843377605763
990 0.9769569607205902 0.0001685202327893137 0.02287451904662045
1000 0.9772130717940806 0.0001645689527560409 0.02262235925316339
1010 0.9774653530631178 0.0001606952322150082 0.02237395170466722
1020 0.9777155121976935 0.0001568831206330259 0.02212760468167349
1030 0.9779608623628357 0.0001531394023279619 0.02188599823483629
1040 0.9782040893110726 0.0001494704761046095 0.02164644021282278
1050 0.978439876188498 0.0001458949660617303 0.02141422884544023
1060 0.9786760298393971 0.0001423555898725716 0.02118161457073037
1070 0.9789076831086889 0.0001389021705282758 0.02095341472078281
1080 0.9791360282012709 0.0001355213659811596 0.02072845043274796
1090 0.979362374716822 0.0001321848123006672 0.02050544047087736
1100 0.9795828319562699 0.0001289442546695188 0.02028822378906054
1110 0.9798013912638914 0.0001257444039915353 0.02007286433211703
1120 0.980017029411983 0.000122606189208291 0.01986036439880872
1130 0.9802297084586411 0.0001195385331738414 0.01965075300818506
1140 0.9804402279022782 0.0001165275199887615 0.01944324457773299
1150 0.9806467096127058 0.0001135764202488113 0.01923971396704535
1160 0.9808501568371787 0.0001106989265116942 0.01903914423630962
1170 0.9810505925119347 0.0001078654798878812 0.0188415420081774
1180 0.9812480549192982 0.0001051049724427185 0.01864684010825905
1190 0.981443966425852 0.0001023813556280246 0.01845365221852001
1200 0.9816362156274619 9.972646459221561e-05 0.01826405790794583
1210 0.9818241361406791 9.713691513924471e-05 0.01807872694418166
1220 0.9820105695097074 9.458459365515519e-05 0.0178948458966374
1230 0.9821944253789517 9.208718840374627e-05 0.01771348743264451
1240 0.982375622190621 8.964658692067061e-05 0.01753473122245831
1250 0.9825545542624199 8.726322630877254e-05 0.01735818251127134
1260 0.9827318561184297 8.492208980444938e-05 0.01718322179176583
1270 0.9829052021252692 8.263479439717567e-05 0.01701216308033361
1280 0.9830764349618926 8.039644194684785e-05 0.01684316859616059
1290 0.9832448974454594 7.820241776073019e-05 0.01667690013677987
1300 0.9834114445336937 7.605932372581799e-05 0.01651249614258051
1310 0.9835752989964419 7.396380302963623e-05 0.01635073720052845
1320 0.9837369334656302 7.191401209154005e-05 0.01619115252227828
1330 0.9838963303277921 6.990977776731743e-05 0.01603375989444057
1340 0.9840535469802841 6.794526030122537e-05 0.01587850775941464
1350 0.9842072288560585 6.603150895049403e-05 0.01572673963499101
1360 0.9843600923939247 6.415774787151063e-05 0.01557574985820374
1370 0.9845125417891545 6.23211897841532e-05 0.01542513702106136
1380 0.9846589040504186 6.053714480577655e-05 0.01528055880477566
1390 0.9848063740452248 5.878544297966266e-05 0.01513484051179559
1400 0.984950731784391 5.707547457004284e-05 0.01499219274103899
1410 0.9850929648296137 5.540589494778128e-05 0.01485162927543849
1420 0.9852343253462985 5.377158642959809e-05 0.01471190306727189
1430 0.9853726812579224 5.217520918039729e-05 0.01457514353289717
1440 0.9855083043612388 5.062113962143648e-05 0.01444107449913975
1450 0.9856428705589888 4.910094991540046e-05 0.0143080284910958
1460 0.9857755673987793 4.76138762696795e-05 0.01417681872495107
1470 0.9859065341830222 4.616792680736145e-05 0.01404729789017043
1480 0.9860358817654132 4.474981338177968e-05 0.01391936842120498
1490 0.9861641091360184 4.336833044485176e-05 0.01379252253353677
1500 0.986287790191812 4.202407924944947e-05 0.01367018572893854
1510 0.9864127986804847 4.070771055025476e-05 0.01354649360896504
1520 0.9865349012524735 3.94258534471873e-05 0.01342567289407936
1530 0.9866554904419452 3.81748513198071e-05 0.01330633470673497
1540 0.986775527226293 3.695260581003607e-05 0.01318752016789694
1550 0.9868928648055071 3.57627490612458e-05 0.01307137244543167
1560 0.9870069339908253 3.460310610351436e-05 0.0129584629030712
1570 0.9871220116550028 3.347073234275892e-05 0.01284451761265445
1580 0.9872347251732755 3.236993700894247e-05 0.01273290488971557
1590 0.9873468911034101 3.129253997085913e-05 0.01262181635661902
1600 0.9874558082787385 3.02445965125423e-05 0.01251394712474899
1610 0.9875649294975194 2.922359460352318e-05 0.01240584690787708
1620 0.9876709686338515 2.823249710274072e-05 0.01230079886904575
1630 0.9877772496473366 2.726383634359597e-05 0.01219548651631981
1640 0.9878806224742772 2.632075336439862e-05 0.01209305677235839
1650 0.9879833236876796 2.54049516077979e-05 0.0119912713607126
1660 0.9880856926007335 2.450937887157419e-05 0.01188979802039489
1670 0.988185651905496 2.364044938494302e-05 0.01179070764511905
1680 0.9882845144475305 2.279444037016868e-05 0.01169269111209932
1690 0.9883811018320953 2.197281020044216e-05 0.01159692535770429
1700 0.9884774892977131 2.116980484074672e-05 0.01150134089744619
1710 0.9885725172021997 2.039300724699517e-05 0.01140708979055326
1720 0.9886671964990146 1.963712324038588e-05 0.01131316637774504
1730 0.9887589632565859 1.890246801659324e-05 0.01122213427539755
1740 0.9888511558443366 1.818605275348466e-05 0.01113065810290993
1750 0.9889406082619323 1.749236677447115e-05 0.01104189937129322
1760 0.9890290812929224 1.681859922969968e-05 0.01095410010784786
1770 0.9891187425357747 1.616250921056079e-05 0.01086509495501474
1780 0.9892056813710152 1.552648535812182e-05 0.01077879214362671
1790 0.9892914161828681 1.490946454789837e-05 0.01069367435258401
1800 0.989376303996389 1.431043678061637e-05 0.0106093855668304
1810 0.9894599307065988 1.372850008326779e-05 0.01052634079331797
1820 0.9895427469915434 1.316576242662685e-05 0.01044408724602994
1830 0.9896235050060852 1.26198633472694e-05 0.01036387513056753
1840 0.9897050888981134 1.208875813259437e-05 0.01028282234375403
1850 0.9897848025222939 1.157553012777695e-05 0.01020362194757827
1860 0.989863524299068 1.107766075765277e-05 0.01012539804017436
1870 0.9899412782192032 1.059671846961138e-05 0.0100481250623272
1880 0.9900181279697386 1.013033191156358e-05 0.009971741698349789
1890 0.9900931440757919 9.6800251929082e-06 0.009897175899015238
1900 0.990169014501751 9.241966094915897e-06 0.009821743532154096
1910 0.990242255354205 8.820359923398784e-06 0.009748924285871643
1920 0.9903148566298929 8.412404639958391e-06 0.009676730965467105
1930 0.9903878305482072 8.016995943581331e-06 0.009604152455849193
1940 0.9904601824964618 7.635919826363954e-06 0.009532181583711798
1950 0.9905299818511287 7.267412217377717e-06 0.009462750736653895
1960 0.9905998142285931 6.911994399859985e-06 0.009393273777007029
1970 0.9906688128269402 6.568635916614999e-06 0.009324618537143193
1980 0.9907378536457868 6.23790799767805e-06 0.009255908446215507
1990 0.9908044350621713 5.919213173354595e-06 0.009189645724655339
2000 0.9908710761893538 5.611853729042021e-06 0.009123311956917186


==> out_AHM-3v_L50mm_radius_0_5mm.txt <==
freq T R D
20 0.9983546338293944 0.0002651740079379979 0.001380192162667624
30 0.9962695805082626 0.0006005149686553599 0.003129904523081998
40 0.9932986982690545 0.001077186723417286 0.005624115007528233
50 0.9893902594702907 0.001702368115608516 0.008907372414100796
60 0.9844795489205208 0.002485254187731931 0.01303519689174726
70 0.9784875655620442 0.003437100923259332 0.01807533351469648
80 0.9713196879884513 0.004571006847512422 0.02410930516403632
90 0.9628696865461299 0.005902065823491466 0.03122824763037861
100 0.953016211763009 0.007446903509401063 0.03953688472758995
110 0.9416288057147439 0.009223282100081201 0.04914791218517486
120 0.9285717412590275 0.01124939352200068 0.06017886521897179
130 0.9137073809260015 0.01354311571280875 0.07274950336118979
140 0.89690554601283 0.01611990506442966 0.08697454892274033
150 0.8780592836037446 0.01899159662790355 0.1029491197683518
160 0.8570999709346777 0.0221629386185602 0.1207370904467621
170 0.8340188985697015 0.02562856298065464 0.1403525384496439
180 0.8088890478144489 0.02936973474832956 0.1617412174372215
190 0.7819101918327647 0.03334822684829574 0.1847415813189396
200 0.7534097712129507 0.0375065858607817 0.2090836429262676
210 0.723886855295244 0.04176091938339963 0.2343522253213564
220 0.6940024850001264 0.04600715974831768 0.2599903552515559
230 0.6645700074503128 0.05011675687093133 0.2853132356787559
240 0.6365155112793864 0.05395137570121733 0.3095331130193962
250 0.6108177096181522 0.05737270428164545 0.3318095861002024
260 0.5883886115368994 0.06025222983574918 0.3513591586273515
270 0.5699894024161487 0.06249948806977724 0.3675111095140741
280 0.5561952479315427 0.06404564414136001 0.3797591079270973
290 0.5472548762415735 0.06487481674074638 0.3878703070176801
300 0.5431360295747213 0.06501301664765988 0.3918509537776188
310 0.5435550564484588 0.06451398095301589 0.3919309625985253
320 0.5480079394762134 0.06346178393932521 0.3885302765844614
330 0.5558708526432855 0.06195343945523556 0.3821757079014789
340 0.566444118476242 0.06009402887894513 0.3734618526448129
350 0.5791341202110272 0.05795820758497082 0.362907672204002
360 0.5932797580299569 0.05564829323414704 0.351071948735896
370 0.6082547955244882 0.05326484814627811 0.3384803563292336
380 0.6239115759322118 0.05078254880779268 0.3253058752599955
390 0.6395070789725256 0.04836512044446547 0.312127800583009
400 0.6550686228400147 0.04596059613191839 0.298970781028067
410 0.6702437393585989 0.04363962432301749 0.2861166363183836
420 0.6849738944489129 0.04139569490037651 0.2736304106507106
430 0.699136229765422 0.03924980242194936 0.2616139678126286
440 0.7126365955647931 0.03721714401607158 0.2501462604191353
450 0.7254997499288751 0.03528572512080425 0.2392145249503206
460 0.7376774284553975 0.03346803048017866 0.2288545410644238
470 0.7492012977041703 0.03174925208904036 0.2190494502067893
480 0.7600899578522325 0.03013129629952058 0.2097787458482469
490 0.7702820725148989 0.02863328374450954 0.2010846437405916
500 0.7799705539656585 0.02719777918610562 0.1928316668482359
510 0.7890317382240633 0.02587062529047775 0.185097636485459
520 0.7975942573361321 0.02461239623705216 0.1777933464268157
530 0.8056373002357069 0.02343657748055667 0.1709261222837364
540 0.8132461963944992 0.02232171797578459 0.1644320856297162
550 0.8203880506274398 0.02128446343259042 0.1583274859399698
560 0.82712546979539 0.02030407273747121 0.1525704574671388
570 0.8334606396162254 0.01939080026353489 0.1471485601202397
580 0.8394643796575538 0.01852209910930749 0.1420135212331387
590 0.8451307584014729 0.01770408067595306 0.1371651609225741
600 0.8504796054810546 0.01693641641150949 0.1325839781074359
610 0.8555381210858513 0.01621159766447154 0.1282502812496772
620 0.8603303598178658 0.01552714535903927 0.124142494823095
630 0.864866776499283 0.01488090704090397 0.120252316459813
640 0.8691906378746339 0.01426209658873118 0.1165472655366349
650 0.8732672925596497 0.01368612397537651 0.1130465834649737
660 0.8771486144370325 0.01313701922761061 0.1097143663353569
670 0.8808428173672344 0.01261576715135655 0.1065414154814091
680 0.8843616917447915 0.01211936414700695 0.1035189441082015
690 0.8877041981156932 0.0116498104287124 0.1006459914555944
700 0.8908982408055449 0.0112010396389459 0.09790071955550918
710 0.8939398165470714 0.01077600520060041 0.09528417825232814
720 0.896847061214221 0.01037195566570981 0.09278098312006922
730 0.8996168123217539 0.009988500005206503 0.09039468767303956
740 0.9022785273706917 0.009617042351644732 0.08810443027766357
750 0.9048128752344902 0.009268251141166741 0.0859188736243431
760 0.9072436914175135 0.00893423554844487 0.08382207303404164
770 0.9095729398829857 0.008614216065860429 0.08181284405115385
780 0.911815329322169 0.008305237739651115 0.07987943293817987
790 0.9139562236172245 0.008014596704048429 0.07802917967872706
800 0.9160136898341003 0.007734435523599223 0.07625187464230053
810 0.9179962111414514 0.007463473831220549 0.07454031502732809
820 0.919892271176854 0.00720948112383977 0.07289824769930621
830 0.9217234281485788 0.006961743045054032 0.07131482880636719
840 0.9234824248483544 0.006725284314551103 0.06979229083709448
850 0.9251802469383593 0.006498630681707879 0.06832112237993281
860 0.9268112086366626 0.006280965053490909 0.06690782630984654
870 0.9283897508747351 0.006070198796501326 0.0655400503287636
880 0.9299079812899641 0.005869398222606248 0.06422262048742965
890 0.9313752193371536 0.005675902328133184 0.0629488783347132
900 0.9327940517892328 0.005488961579579119 0.06171698663118808
910 0.9341559840350717 0.005311770957117037 0.06053224500781124
920 0.9354848503051016 0.005137260174398341 0.05937788952050001
930 0.9367612255478811 0.004971331184204195 0.0582674432679147
940 0.9380008636378002 0.004811131167130826 0.05718800519506895
950 0.939199366499172 0.004656847358116036 0.05614378614271195
960 0.9403570179565994 0.004508048390685058 0.05513493365271552
970 0.9414811185036057 0.004363852589394299 0.05415502890699998
980 0.9425708643855659 0.004225340305669968 0.05320379530876411
990 0.94362564413673 0.004091735367012172 0.05228262049625783
1000 0.9446521016286277 0.003962506000513826 0.0513853923708585
1010 0.9456467644437783 0.003837769167789322 0.05051546638843241
1020 0.9466103715159275 0.003716713573141159 0.04967291491093132
1030 0.9475461522915585 0.003600997058821217 0.04885285064962031
1040 0.9484554853878888 0.003488388620285208 0.04805612599182597
1050 0.9493413095499866 0.003378831963062832 0.04727985848695054
1060 0.9501986998206742 0.003274296204954672 0.04652700397437115
1070 0.9510361043325555 0.003171861286530471 0.04579203438091405
1080 0.9518486663534851 0.003073887691686263 0.04507744595482865
1090 0.9526398755793772 0.002977871075312205 0.04438225334531055
1100 0.9534097370376919 0.00288511745792654 0.04370514550438152
1110 0.9541588681606905 0.002796243244097434 0.04304488859521206
1120 0.9548889970603168 0.002709671634882753 0.04240133130480042
1130 0.9556002489345214 0.002625321954966696 0.04177442911051186
1140 0.9562936859004878 0.00254407301773992 0.04116224108177228
1150 0.9569680713646412 0.002465270048025516 0.04056665858733324
1160 0.957627961904703 0.002388553661127385 0.03998348443416961
1170 0.9582683197668117 0.002315098907633499 0.0394165813255548
1180 0.9588944536212741 0.002242971593070708 0.03886257478565517
1190 0.9595056020901513 0.002173881177609146 0.03832051673223951
1200 0.9601022216794173 0.002106471127524185 0.03779130719305854
1210 0.9606866272874469 0.002040691939285047 0.03727268077326804
1220 0.9612532718776281 0.00197729260068615 0.03676943552168575
1230 0.961806998987654 0.001916121293294881 0.03627687971905114
1240 0.9623514119502986 0.00185614792647607 0.03579244012322532
1250 0.9628809684870997 0.001797908047834299 0.035321123465066
1260 0.9633980978616159 0.001741687357701665 0.03486021478068244
1270 0.9639043318060594 0.001687449180788954 0.03440821901315166
1280 0.9643993729000485 0.001634520709451055 0.03396610639050043
1290 0.9648831825208247 0.001582875823978938 0.03353394165519634
1300 0.9653566809229063 0.001533031916452629 0.0331102871606411
1310 0.9658200841118758 0.001484627097284884 0.03269528879083931
1320 0.9662738260789001 0.001437384701984887 0.032288789219115
1330 0.966715434848329 0.001392302263007037 0.03189226288866396
1340 0.9671498586514514 0.001347960432192961 0.03150218091635561
1350 0.9675745162114249 0.001304507487886987 0.03112097630068814
1360 0.9679907408421909 0.001262776291141336 0.03074648286666772
1370 0.968398217289539 0.00122240826883236 0.03037937444162863
1380 0.9687958071378168 0.001182850670304943 0.03002134219187829
1390 0.9691866675959726 0.001144820988344805 0.02966851141568259
1400 0.969569807625946 0.001107682602982885 0.02932250977107109
1410 0.969945445262123 0.001071630434114167 0.02898292430376283
1420 0.9703140371263124 0.001036236385811197 0.02864972648787643
1430 0.9706736236424294 0.001002403906790913 0.02832397245077971
1440 0.9710271895101121 0.0009694088113543453 0.02800340167853352
1450 0.9713734304045644 0.0009372986014040837 0.02768927099403155
1460 0.9717124824148432 0.0009061855492249352 0.02738133203593186
1470 0.9720470274519041 0.0008759367199004663 0.02707703582819546
1480 0.9723744718100089 0.0008464338981712136 0.02677909429181987
1490 0.9726946377146393 0.000818038800865632 0.0264873234844951
1500 0.9730097335411382 0.000790502152160619 0.0261997643067012
1510 0.9733180773934236 0.0007634785626791824 0.02591844404389724
1520 0.9736228198080037 0.0007372290104397393 0.02563995118155657
1530 0.9739187160801933 0.0007120326095370608 0.02536925131026962
1540 0.9742121715321768 0.0006873041136632663 0.02510052435415997
1550 0.9744987607530667 0.0006634326122536818 0.02483780663467958
1560 0.9747797193979723 0.0006402434707237517 0.02458003713130399
1570 0.9750569845042961 0.0006176310030430415 0.02432538449266084
1580 0.9753280653831812 0.0005958909943768269 0.024076043622442
1590 0.9755963621673119 0.0005747012290568391 0.02382893660363122
1600 0.9758580717613263 0.0005541473622877028 0.02358778087638597
1610 0.9761162549062308 0.0005341815503486654 0.02334956354342056
1620 0.9763690068920965 0.0005147273413914827 0.02311626576651202
1630 0.9766189604151893 0.0004959472781476689 0.02288509230666308
1640 0.976863232717009 0.0004777279970020418 0.02265903928598893
1650 0.9771040033763581 0.0004600607848407742 0.02243593583880117
1660 0.9773400705113766 0.000442905530941122 0.02221702395768227
1670 0.9775719523709983 0.000426366820997396 0.02200168080800435
1680 0.9778017867761357 0.0004101103909120342 0.02178810283295225
1690 0.9780268649149145 0.0003945491293253332 0.02157858595576014
1700 0.9782484242575388 0.0003794146970852536 0.02137216104537597
1710 0.9784646298941361 0.0003646817959991891 0.02117068830986474
1720 0.9786796998497621 0.0003504486529178026 0.02096985149732009
1730 0.9788897783383874 0.0003367418974669617 0.02077347976414562
1740 0.9790973507705463 0.0003233814621917217 0.02057926776726201
1750 0.9793008242060691 0.000310403532902258 0.02038877226102862
1760 0.9795017553750812 0.0002978797101256653 0.02020036491479312
1770 0.9796994857172814 0.0002858127719970048 0.02001470151072161
1780 0.9798934409938544 0.0002740287313170796 0.01983253027482847
1790 0.9800850856034778 0.0002627163233475427 0.01965219807317461
1800 0.980273925782973 0.0002516850855865931 0.01947438913144039
1810 0.9804597077082535 0.0002410571716495551 0.01929923512009692
1820 0.9806420245426978 0.0002308128045878641 0.01912716265271436
1830 0.9808222569270932 0.000220834363032483 0.01895690870987428
1840 0.9809996869933144 0.0002112190378764758 0.01878909396880911
1850 0.9811743558572966 0.000201927414488401 0.01862371672821498
1860 0.9813467020910233 0.0001929467365345619 0.01846035117244218
1870 0.9815163224240728 0.0001842806653073015 0.01829939691061987
1880 0.9816828838685017 0.0001759341654640953 0.01814118196603424
1890 0.9818475249959457 0.0001678209270117921 0.01798465407704247
1900 0.9820100150517391 0.0001600378060529959 0.01782994714220788
1910 0.9821692135525161 0.0001524821840229938 0.01767830426346093
1920 0.9823261985114692 0.0001451921801818054 0.01752860930834901
1930 0.982482270482686 0.0001381898320985777 0.01737953968521543
1940 0.9826349184174397 0.0001314599328925928 0.01723362164966774
1950 0.9827861294398442 0.000124959030043232 0.01708891153011254
1960 0.9829342556903393 0.0001186877436991753 0.01694705656596151
1970 0.9830812186857967 0.000112638191882081 0.01680614312232124
1980 0.9832268512107694 0.0001068472457837138 0.01666630154344693
1990 0.9833690773759735 0.0001012559869062262 0.01652966663712032
2000 0.9835098853880511 9.586972449567245e-05 0.01639424488745326


==> out_AHM-3v_L50mm_radius_2mm.txt <==
freq T R D
20 0.9997259956197257 0.0002639537327503729 1.005064752387794e-05
30 0.9993810760741209 0.0005943337533529572 2.459017252618735e-05
40 0.9988950486840464 0.001057634375793712 4.731694015985008e-05
50 0.9982660062824189 0.001654566222728387 7.942749485270739e-05
60 0.9974920058410968 0.002386012322340974 0.0001219818365622632
70 0.9965710447451038 0.003253025697147241 0.0001759295577489304
80 0.9955012361227753 0.004256811765019688 0.0002419521122050102
90 0.9942801404935817 0.005398775904496948 0.0003210836019213415
100 0.9929054615511211 0.006680469251284286 0.0004140691975945765
110 0.9913745938690508 0.008103620009160494 0.0005217861217887039
120 0.9896846606524657 0.009670165692338036 0.0006451736551962226
130 0.9878329971850515 0.01138210919112054 0.000784893623827998
140 0.985815939145935 0.01324182395506553 0.0009422368989994555
150 0.9836310103983613 0.01525150545863307 0.001117484143005611
160 0.9812735631055406 0.01741407757424802 0.001312359320211388
170 0.9787404766506291 0.01973212507008378 0.001527398279287093
180 0.9760279322076921 0.02220856017645878 0.001763507615849091
190 0.9731312212545372 0.02484665576069886 0.002022122984763921
200 0.9700460764807283 0.0276497585489869 0.002304164970284829
210 0.9667683849497668 0.03062114653081989 0.002610468519413309
220 0.9632925551172904 0.03376475339804543 0.002942691484664174
230 0.9596126252273701 0.03708477164001978 0.003302603132610105
240 0.955724333624514 0.04058480807646477 0.003690858299021195
250 0.951622174948685 0.04426924807323966 0.004108576978075387
260 0.9472989928134788 0.04814267715063305 0.004558330035888104
270 0.9427495882928265 0.0522099043480796 0.005040507359093886
280 0.9379666098215907 0.05647548798546104 0.005557902192948209
290 0.9329455156438943 0.06094386315351157 0.00611062120259416
300 0.9276782338179776 0.06562059296358333 0.006701173218439022
310 0.9221538264442313 0.07051246934844389 0.007333704207324834
320 0.9163706610006196 0.07562216868918976 0.008007170310190645
330 0.9103144678069546 0.08095862528874363 0.008726906904301793
340 0.9039832747933897 0.08652437782561703 0.009492347380993277
350 0.8973677310195287 0.09232642638719869 0.01030584259327259
360 0.8904616480714164 0.09836771678871757 0.01117063513986606
370 0.883244538346736 0.1046617985546486 0.01209366309861543
380 0.8757182152712758 0.1112074965344738 0.01307428819425038
390 0.8678738171462617 0.1180117958186564 0.01411438703508192
400 0.8596983275715886 0.125081913616231 0.01521975881218041
410 0.8511851050301148 0.1324210500635669 0.01639384490631832
420 0.8423253625110984 0.1400348978185145 0.01763973967038718
430 0.8331085787269239 0.1479284695561122 0.01896295171696388
440 0.8235258752373626 0.1561057287442747 0.02036839601836268
450 0.8135807898831117 0.1645639645974842 0.02185524551940418
460 0.8032492101557889 0.1733137799994748 0.02343700984473637
470 0.7925242603950474 0.1823543808979555 0.02512135870699708
480 0.7814219924398916 0.191674408678335 0.02690359888177338
490 0.769910429455528 0.2012906920408497 0.02879887850362225
500 0.7579934447299905 0.2111872271036329 0.03081932816637659
510 0.7456715241963694 0.221358127960996 0.03297034784263456
520 0.7329632466900892 0.2317856221826568 0.035251131127254
530 0.7198326215641577 0.2424733497012444 0.03769402873459787
540 0.7063061073695903 0.2533911461665726 0.04030274646383708
550 0.6924108689647427 0.2645023212409467 0.04308680979431057
560 0.6781440574210322 0.2757940650197876 0.04606187755918018
570 0.6634627145658663 0.287244955574439 0.04929232985969473
580 0.6484924631958445 0.2987579727315636 0.0527495640725919
590 0.6332133725064782 0.3102906760558123 0.05649595143770947
600 0.6176300566850406 0.3217852107640226 0.06058473255093688
610 0.6018478215795307 0.3331048593163392 0.06504731910413014
620 0.5858956399255947 0.3441508624416055 0.06995349763279984
630 0.5697720867359658 0.3547814250052893 0.07544648825874495
640 0.5536711847674389 0.3647417751164912 0.08158704011606988
650 0.5376507431007511 0.3738056756962105 0.0885435812030384
660 0.5218557307632545 0.3816142061569014 0.09653006307984402
670 0.5062745920211263 0.3877658524418462 0.1059595555370275
680 0.4911758960903282 0.3916304876233909 0.1171936162862809
690 0.4766194495285609 0.392430710136677 0.1309498403347621
700 0.4627631999991386 0.3890787030145159 0.1481580969863455
710 0.4497412334065457 0.3801345367847569 0.1701242298086974
720 0.4371152908734658 0.3635731178178196 0.1993115913087146
730 0.4244421416790323 0.3370809926108304 0.2384768657101374
740 0.4098864427793936 0.2982261035955844 0.2918874536250221
750 0.3894833359557834 0.246402206678015 0.3641144573662016
760 0.3561370274470865 0.1877683296150039 0.4560946429379096
770 0.3014858474922203 0.1433230183452171 0.5551911341625626
780 0.2240617005170276 0.1465186496446807 0.6294196498382916
790 0.1411664725658187 0.2121032242149878 0.6467303032191934
800 0.07562701067391508 0.3091312195107788 0.6152417698153061
810 0.03528059960353852 0.3912191636933152 0.5735002367031463
820 0.01440484540767969 0.4361263992929349 0.5494687552993853
830 0.005348699810946292 0.4600591770443981 0.5345921231446555
840 0.002288209761830753 0.4975837235776767 0.5001280666604926
850 0.001540375414750944 0.5452071097373976 0.4532525148478515
860 0.00213831389629063 0.5926379190192843 0.4052237670844251
870 0.003627493056203191 0.6377051333237572 0.3586673736200395
880 0.006006289422634264 0.6758996833160942 0.3180940272612716
890 0.009501914056216566 0.7031814517181232 0.2873166342256602
900 0.01421750940322615 0.7195931973737322 0.2661892932230416
910 0.02019700846026985 0.7287680320428528 0.2510349594968774
920 0.02746825532213615 0.7329630158268498 0.2395687288510141
930 0.03612369940297873 0.7333438953029993 0.230532405294022
940 0.04613527148408666 0.7307248677510039 0.2231398607649094
950 0.05742567384239599 0.7257284525501168 0.2168458736074873
960 0.06998090016499392 0.7186386035161672 0.2113804963188389
970 0.08374316395293732 0.7097299840557231 0.2065268519913396
980 0.09863783478116878 0.6993525447927951 0.2020096204260362
990 0.1145845848239578 0.6876095123858383 0.1978059027902038
1000 0.1314911140966047 0.6747086312597165 0.1938002546436788
1010 0.149109727078231 0.6609651761407577 0.1899250967810113
1020 0.1674789967860056 0.6463934135272315 0.1861275896867629
1030 0.1865327276913233 0.6310418420880555 0.1824254302206212
1040 0.2059947572891564 0.6152440333032676 0.1787612094075759
1050 0.2258692581680961 0.5989969444039274 0.1751337974279765
1060 0.2460041848471233 0.5824467927129607 0.171549022439916
1070 0.2663469753140307 0.5657210101364578 0.1679320145495116
1080 0.2867748389350898 0.5488341797827297 0.1643909812821805
1090 0.3072843618974225 0.5318713355680087 0.1608443025345687
1100 0.3277342441226798 0.5149274748092315 0.1573382810680887
1110 0.3479112078800475 0.4982371882050918 0.1538516039148607
1120 0.3679638543637664 0.4816461773812616 0.1503899682549719
1130 0.3877715231813037 0.4652523486651062 0.1469761281535901
1140 0.4073667359273233 0.4490357428405977 0.143597521232079
1150 0.4265239462138611 0.4332005189405666 0.1402755348455724
1160 0.4453266992474962 0.4176677611072671 0.1370055396452367
1170 0.4637369280738782 0.4024778011358102 0.1337852707903117
1180 0.4817719420625555 0.3876172242826899 0.1306108336547546
1190 0.4993850619681345 0.3731032970201155 0.1275116410117501
1200 0.5164189488796042 0.3591456484391509 0.1244354026812449
1210 0.5330534393529768 0.3454901692886526 0.1214563913583707
1220 0.5492412405776979 0.3321989168529801 0.118559842569322
1230 0.5648624047440345 0.3194421657929197 0.1156954294630458
1240 0.5800523169977684 0.3070346374965242 0.1129130455057074
1250 0.594842058996253 0.2949851393516669 0.1101728016520802
1260 0.6090436927060797 0.283432544971735 0.1075237623221852
1270 0.6228423074135115 0.2722284536016386 0.1049292389848499
1280 0.63620579392298 0.2613650351368381 0.1024291709401819
1290 0.6491408676557331 0.2509046468071189 0.09995448553714797
1300 0.6615247368846308 0.2409041522888048 0.09757111082656444
1310 0.6735829490827634 0.2311893879590114 0.09522766295822524
1320 0.6851558590424727 0.2218596211315067 0.09298451982602066
1330 0.6963668041301672 0.2128520504383775 0.09078114543145535
1340 0.7071412719380515 0.2042305337640652 0.08862819429788327
1350 0.7174579979045577 0.1959875144987385 0.08655448759670381
1360 0.7275346627680584 0.1879332536155666 0.0845320836163749
1370 0.7371857780069255 0.1802526866719727 0.08256153532110178
1380 0.7464447873720947 0.1729030908985945 0.0806521217293108
1390 0.7554197090398708 0.1657750510132112 0.07880523994691804
1400 0.7640373934783804 0.1589611967051398 0.07700140981647977
1410 0.772337024896201 0.1524034723426584 0.0752595027611406
1420 0.7803567954236916 0.146085452892493 0.07355775168381537
1430 0.7880589119721187 0.1400360363867247 0.07190505164115651
1440 0.795470698196117 0.1342302584239101 0.07029904337997289
1450 0.8026074952146557 0.128652412889722 0.06874009189562236
1460 0.8095000388594106 0.1232742525687631 0.06722570857182635
1470 0.8160913970077583 0.1181470069796635 0.06576159601257814
1480 0.8224856443545758 0.1131841603944295 0.06433019525099468
1490 0.8286147862695253 0.1084437829880533 0.06294143074242133
1500 0.8345252764750162 0.1038833960876801 0.06159132743730369
1510 0.8402023340108984 0.09952910764159315 0.06026855834750847
1520 0.8456888929344628 0.09530953122462862 0.05900157584090857
1530 0.8509805548946409 0.09125785222887034 0.0577615928764888
1540 0.8560275831678762 0.08741633187416134 0.05655608495796247
1550 0.8609337365523095 0.08368346851206403 0.05538279493562644
1560 0.8656472736490752 0.08010867378454328 0.05424405256638148
1570 0.8701821256177655 0.0766833220837964 0.05313455229843807
1580 0.8745536897343382 0.07339051898710616 0.05205579127855561
1590 0.8787658350129003 0.07022700759234829 0.05100715739475142
1600 0.8828371436940734 0.0671838854221139 0.0499789708838127
1610 0.8867384593844144 0.06426950778073434 0.04899203283485123
1620 0.8905062480498126 0.06145999413244616 0.04803375781774124
1630 0.894122108682855 0.05878555717395403 0.04709233414319094
1640 0.8976256533580467 0.05620739008754293 0.04616695655441039
1650 0.9009922263276809 0.05373317680097021 0.04527459687134885
1660 0.9042500110495082 0.05133962387541446 0.04441036507507734
1670 0.9073672939338354 0.04907683633138042 0.04355586973478416
1680 0.9103787305699725 0.04688793435478183 0.04273333507524563
1690 0.9132947700689857 0.04477018547327547 0.04193504445773879
1700 0.9160937020556512 0.04276159523514198 0.0411447027092068
1710 0.9187914140852167 0.04082645002300627 0.04038213589177703
1720 0.9213960387118856 0.03896875355085148 0.03963520773726294
1730 0.9239050474982409 0.03718718420038539 0.03890776830137374
1740 0.9263295791845387 0.03547084695956187 0.03819957385589939
1750 0.9286627068972501 0.03382403564276992 0.03751325745998003
1760 0.9309097672335634 0.03225557122189215 0.0368346615445444
1770 0.9330802787420662 0.03074657375710931 0.03617314750082447
1780 0.935165595092877 0.02929694771828081 0.03553745718884219
1790 0.9371848140997019 0.02790910211631572 0.03490608378398238
1800 0.939128199095583 0.02657707264410433 0.03429472826031268
1810 0.9410111234277978 0.02529513292077888 0.03369374365142332
1820 0.9428134939223936 0.02407844700427961 0.03310805907332683
1830 0.9445561134727547 0.02290014061818103 0.03254374590906427
1840 0.946243085002732 0.0217716122053043 0.03198530279196368
1850 0.9478662890001792 0.02069372347588153 0.03143998752393926
1860 0.9494286650325978 0.01966424303285306 0.03090709193454912
1870 0.950941387586272 0.01867125426495771 0.03038735814877028
1880 0.9523988014554129 0.0177210761906781 0.029880122353909
1890 0.9538031943992146 0.01681343851824506 0.02938336708254036
1900 0.9551551966554609 0.01594744942038692 0.02889735392415219
1910 0.9564651009460006 0.01511609952358768 0.02841879953041176
1920 0.9577241810109191 0.01431995280599519 0.02795586618308576
1930 0.9589424152652295 0.0135583750829785 0.02749920965179201
1940 0.960116597492133 0.01283033565235579 0.02705306685551125
1950 0.9612495367056956 0.01213244293044845 0.02661802036385598
1960 0.962340767682981 0.01146711440991674 0.02619211790710221
1970 0.9633951558711991 0.01083092955779818 0.02577391457100276
1980 0.9644107748497207 0.01022516376972374 0.02536406138055555
1990 0.9653914095556629 0.009644963007347707 0.02496362743698936
2000 0.9663387599789266 0.009089617396278473 0.02457162262479493


==> out_guess+ingard_L100mm.txt <==
freq T R D
20 0.9987758348847587 0.001080325224138344 0.0001438398911029161
25 0.9980539344125604 0.001693880371603695 0.0002521852158358985
30 0.9971514815706568 0.002449040496001792 0.0003994779333414021
35 0.9960612107339092 0.003348688056522832 0.0005901012095679819
40 0.9947755091650824 0.00439614181562738 0.0008283490192902256
45 0.9932863386397106 0.005595159698316262 0.001118501661973129
50 0.9915851729541955 0.006949944415651052 0.001464882630153488
55 0.9896629444805987 0.008465151276007882 0.001871904243393457
60 0.987509996069301 0.01014589777058354 0.002344106160115451
65 0.9851160361831601 0.01199777459994214 0.002886189216897737
70 0.9824700960261923 0.01402685784177035 0.003503046132037366
75 0.9795604879511195 0.0162397219762386 0.004199790072641901
80 0.9763747647840599 0.01864345346867935 0.004981781747260716
85 0.9728996799548982 0.0212456645839722 0.005854655461129569
90 0.969121148521349 0.02405450706753775 0.006824344411113244
95 0.9650242093560019 0.02707868526847641 0.007897105375521733
100 0.9605929889349659 0.03032746821124104 0.009079542853793039
105 0.9558106673409109 0.03381070003668191 0.01037863262240718
110 0.9506594472804508 0.03753880813021151 0.01180174458933767
115 0.9451205271221339 0.04152280813277562 0.01335666474509048
120 0.9391740791907939 0.04577430488902239 0.01505161592018373
125 0.9327992348115349 0.05030548822447842 0.01689527696398666
130 0.9259740778881466 0.05512912225585059 0.01889679985600285
135 0.9186756491296382 0.06025852672421581 0.02106582414614602
140 0.9108799634013903 0.06570754860452596 0.02341248799408371
145 0.9025620430896821 0.07149052197129968 0.02594743493901819
150 0.8936959708077589 0.07762221381220542 0.02868181538003571
155 0.8842549652608939 0.08411775315365486 0.03162728158545128
160 0.874211484600769 0.09099254051948594 0.03479597487974503
165 0.8635373621362674 0.09826213437977366 0.03820050348395893
170 0.852203979811436 0.1059421108710074 0.04185390931755655
175 0.840182485382591 0.1140478926996886 0.04576962191772045
180 0.8274440597076298 0.1225945427795545 0.0499613975128157
185 0.813960240936713 0.131596517841922 0.05444324122136496
190 0.7997033126303466 0.1410673770020441 0.05922931036760934
195 0.784646762836991 0.1510194401146176 0.0643337970483914
200 0.768765820857639 0.1614633907361284 0.06977078840623263
205 0.7520380776946161 0.1724078186784355 0.07555410362694848
210 0.7344441948883059 0.1838586975402328 0.08169710757146131
215 0.7159687044491407 0.1958187932718622 0.0882125022789971
220 0.6966008997027763 0.2082870008225251 0.09511209947469859
225 0.6763358129179038 0.221257607235607 0.1024065798464892
230 0.6551752703726409 0.2347194812005833 0.1101052484267759
235 0.633129008863564 0.248655190958003 0.118215800178433
240 0.610215829402101 0.2630400544456574 0.1267441161522417
245 0.5864647538524638 0.2778411274058571 0.1356941187416791
250 0.5619161384731287 0.2930161364378288 0.1450677250890425
255 0.536622684724036 0.3085123640914517 0.1548649511845123
260 0.5106502723659853 0.3242654912816595 0.1650842363523553
265 0.4840785229411625 0.3401983976436578 0.1757230794151797
270 0.4570009834000713 0.3562199120538122 0.1867791045461165
275 0.4295248002546352 0.3722234930306126 0.1982517067147522
280 0.4017697348833318 0.3880858033007296 0.2101444618159387
285 0.3738663522823757 0.4036651296917944 0.2224685180258298
290 0.3459532035944835 0.4187996031515672 0.2352471932539493
295 0.3181728303726906 0.4333052286137239 0.2485219410135855
300 0.2906664790910038 0.4469739169281743 0.2623596039808219
305 0.2635676069981847 0.4595721795543074 0.2768602134475079
310 0.2369947598347523 0.4708422060852426 0.2921630340800051
315 0.211045557575486 0.4805092099283336 0.3084452324961803
320 0.1857959163233816 0.4883028309545105 0.325901252722108
325 0.1613128261646108 0.4940059734858238 0.3446812003495653
330 0.1376941015403095 0.4975481678056397 0.3647577306540508
335 0.1151480024621653 0.4991493031713518 0.3857026943664829
340 0.09410206236041666 0.4994683610244204 0.406429576615163
345 0.07526705709529337 0.4996154880111958 0.4251174548935109
350 0.05952274327536735 0.5008494975162459 0.4396277592083868
355 0.04758152478791292 0.5040055245198249 0.4484129506922622
360 0.03965054323784168 0.509071324940337 0.4512781318218213
365 0.03539888034369692 0.5152844204968919 0.4493166991594112
370 0.03422481503695903 0.5215961075586604 0.4441790774043806
375 0.03554480230472874 0.5270891056811913 0.4373660920140799
380 0.03892378848321566 0.5311588943575838 0.4299173171592006
385 0.04407182022571218 0.5335109599039338 0.422417219870354
390 0.05079411952526995 0.5340799644608349 0.4151259160138951
395 0.05894553037165309 0.5329407707085981 0.4081136989197488
400 0.06840193971272414 0.5302401791998052 0.4013578810874707
405 0.07904571707640361 0.5261535245157221 0.3948007584078743
410 0.0907597600603559 0.5208604618893832 0.3883797780502609
415 0.1034261039661575 0.5145329177755367 0.3820409782583059
420 0.1169266715087484 0.5073298780733984 0.3757434504178532
425 0.1311448438012819 0.4993956997286512 0.3694594564700669
430 0.1459671797266726 0.4908601020315554 0.3631727182417719
435 0.1612849649309613 0.4818388874444869 0.3568761476245517
440 0.1769954597477164 0.472434932318908 0.3505696079333757
445 0.1930028127843753 0.4627392394117233 0.3442579478039015
450 0.2092186555034999 0.45283196597318 0.33794937852332
455 0.2255624154982973 0.4427833967197508 0.331654187781952
460 0.2419613944340071 0.432654854303441 0.3253837512625519
465 0.2583506573936487 0.4224995483675327 0.3191497942388186
470 0.2746727772619362 0.4123633664715498 0.312963856266514
475 0.2908774728414744 0.4022856100625258 0.3068369170959998
480 0.3069211737838191 0.3922996779884728 0.3007791482277081
485 0.3227665397902243 0.3824336994604945 0.2947997607492812
490 0.33838195626051 0.3727111180466183 0.2889069256928717
495 0.3537410238296346 0.3631512282106723 0.2831077479596931
500 0.3688220551085762 0.3537696660161883 0.2774082788752356
505 0.3836075884496579 0.3445788558163956 0.2718135557339464
510 0.3980839256574034 0.3355884149809797 0.2663276593616169
515 0.4122406982111744 0.3268055189242179 0.2609537828646077
520 0.4260704646933556 0.3182352288689104 0.2556943064377341
525 0.4395683406591968 0.3098807848953065 0.2505508744454967
530 0.4527316610769985 0.3017438668809017 0.2455244720420998
535 0.4655596746507236 0.2938248259382044 0.2406154994110721
540 0.4780532687558174 0.286122888912505 0.2358238423316776
545 0.4902147233265851 0.2786363384179842 0.2311489382554308
550 0.502047491789986 0.2713626707764238 0.2265898374335902
555 0.5135560070108419 0.2642987340886628 0.2221452589004953
560 0.5247455101699651 0.2574408485214078 0.2178136413086272
565 0.5356219005175881 0.2507849107359661 0.2135931887464458
570 0.5461916040097837 0.2443264842288647 0.2094819117613516
575 0.5564614589317685 0.2380608771992649 0.2054776638689667
580 0.5664386167289661 0.23198320940696 0.2015781738640739
585 0.5761304563932479 0.2260884693423676 0.1977810742643845
590 0.5855445108846402 0.2203715628943488 0.194083926221011
595 0.5946884041999765 0.2148273545772525 0.190484241222771
600 0.6035697978297976 0.2094507022617162 0.1869794999084862
605 0.6121963454665259 0.204236486249486 0.1835671682839881
610 0.6205756549444063 0.1991796334344763 0.1802447116211174
615 0.6287152564982794 0.1942751372069667 0.1770096062947539
620 0.6366225765286374 0.1895180736785299 0.1738593497928327
625 0.6443049161511518 0.1849036147355319 0.1707914691133163
630 0.6517694338917845 0.1804270383664308 0.1678035277417846
635 0.6590231319630144 0.1760837366526777 0.1648931313843079
640 0.6660728456246592 0.1718692217631667 0.1620579326121741
645 0.6729252351923707 0.1677791302490584 0.159295634558571
650 0.6795867803109295 0.1638092258972043 0.1566039937918663
655 0.6860637761575594 0.1599554013660213 0.1539808224764193
660 0.6923623312824829 0.1562136787986022 0.1514239899189149
665 0.6984883668316175 0.152580209581324 0.1489314235870585
670 0.7044476169302459 0.1490512733928038 0.1465011096769503
675 0.7102456300340624 0.1456232766695579 0.1441310932963797
680 0.7158877710817407 0.1422927505952571 0.1418194783230022
685 0.7213792243040811 0.1390563487069279 0.139564426988991
690 0.7267249965653698 0.1359108441973625 0.1373641592372677
695 0.7319299211301885 0.1328531269811544 0.1352169518886571
700 0.7369986617630443 0.1298802005828559 0.1331211376540998
705 0.7419357170824877 0.1269891788958718 0.1310751040216405
710 0.7467454251023862 0.1241772828537554 0.1290772920438584
715 0.7514319679027899 0.1214418370493118 0.1271261950478983
720 0.7559993763824605 0.1187802663302898 0.1252203572872497
725 0.7604515350516473 0.1161900923967864 0.1233583725515663
730 0.764792186830785 0.1136689304205927 0.1215388827486224
735 0.7690249378269365 0.1112144857027654 0.1197605764702981
740 0.7731532620635279 0.1088245503837639 0.1180221875527082
745 0.7771805061441635 0.1064970002168067 0.1163224936390299
750 0.7811098938349503 0.1042297914128372 0.1146603147522125
755 0.7849445305519284 0.1020209575646262 0.1130345118834455
760 0.7886874077441707 0.09986860665438384 0.1114439856014455
765 0.792341407164406 0.09777091814918404 0.1098876746864099
770 0.7959093050217252 0.09572614018625077 0.108364554792024
775 0.7993937760118494 0.09373258685013085 0.1068736371380198
780 0.8027973972227378 0.09178863554200963 0.1054139672352526
785 0.8061226519136044 0.08989272444155132 0.1039846236448442
790 0.8093719331672481 0.08804335006034929 0.1025847167724026
795 0.812547547415615 0.08623906488634496 0.1012133876980401
800 0.8156517178401104 0.0844784751173087 0.09986980704258093
805 0.8186865876478234 0.08276023848209547 0.0985531738700811
810 0.821654223226135 0.08108306214729824 0.09726271462656674
815 0.8245566171778198 0.07944570070745645 0.09599768211472375
820 0.8273956912397064 0.07784695425618783 0.09475735450410581
825 0.8301732990876708 0.07628566653602782 0.09354103437630139
830 0.8328912290311777 0.07476072316439834 0.09234804780442392
835 0.835551206600756 0.07327104993309075 0.09117774346615326
840 0.8381548970315733 0.07181561117886255 0.09002949178956414
845 0.8407039076468047 0.07039340822234792 0.08890268413084738
850 0.8431997901438837 0.06900347787303138 0.08779673198308494
855 0.8456440427874645 0.06764489099743914 0.08671106621509633
860 0.848038112512194 0.06631675114831985 0.08564513633948619
865 0.8503833969388017 0.06501819325226316 0.08459840980893513
870 0.8526812463067891 0.06374838235347438 0.08357037133973652
875 0.8549329653270655 0.06250651241119801 0.08256052226173646
880 0.8571398149575117 0.06129180514883813 0.08156837989365018
885 0.8593030141047094 0.06010350895238128 0.08059347694290928
890 0.8614237412548869 0.05894089781603627 0.07963536092907689
895 0.8635031360368516 0.05780327033316757 0.07869359362998085
900 0.8655423007197796 0.05668994873052267 0.07776775054969777
905 0.8675423016487556 0.05560027794374231 0.07685742040750213
910 0.8695041706204538 0.05453362473252327 0.07596220464702291
915 0.8714289062015962 0.05348937683365888 0.07508171696474494
920 0.873317474992827 0.05246694215004857 0.07421558285712446
925 0.8751708128399901 0.05146574797447133 0.07336343918553857
930 0.8769898259953995 0.05048524024622764 0.07252493375837282
935 0.8787753922311259 0.04952488283935849 0.07169972492951562
940 0.8805283619063223 0.0485841568810693 0.07088748121260836
945 0.8822495589908883 0.04766256009873548 0.07008788091037621
950 0.8839397820468858 0.04675960619467912 0.06930061175843505
955 0.8855998051700879 0.04587482424695757 0.06852537058295458
960 0.8872303788930282 0.04500775813537047 0.06776186297160128
965 0.8888322310514208 0.04415796599137939 0.06700980295719977
970 0.8904060676155009 0.04332501967091784 0.06626891271358126
975 0.8919525734878457 0.04250850424906087 0.06553892226309339
980 0.8934724132691191 0.04170801753558148 0.06481956919529944
985 0.8949662319932171 0.04092316961043739 0.06411059839634549
990 0.8964346558330729 0.04015358237833014 0.06341176178859695
995 0.8978782927784531 0.03939888914147809 0.06272281808006881
1000 0.8992977332869937 0.0386587341897726 0.0620435325232337
1005 0.9006935509096358 0.0379327724075451 0.06137367668281914
1010 0.9020663028915011 0.03722066889629209 0.06071302821220677
1015 0.9034165307494975 0.03652209861245701 0.06006137063804553
1020 0.9047447608273848 0.03583674601987805 0.05941849315273719
1025 0.9060515048295228 0.03516430475600435 0.05878419041447286
1030 0.9073372603341343 0.03450447731140895 0.05815826235445674
1035 0.9086025112869589 0.0338569747220212 0.0575405139910199
1040 0.9098477284762267 0.03322151627342377 0.05693075525034948
1045 0.9110733699896637 0.0325978292168264 0.05632880079350989
1050 0.9122798816544191 0.03198564849609697 0.05573446984948394
1055 0.9134676974606135 0.03138471648537216 0.05514758605401433
1060 0.9146372399691157 0.0307947827369682 0.05456797729391608
1065 0.915788920704487 0.03021560373882715 0.05399547555668582
1070 0.9169231405334489 0.02964694268140834 0.05342991678514274
1075 0.9180402900296839 0.0290885692334508 0.0528711407368653
1080 0.9191407498255757 0.02854025932619309 0.05231899084823122
1085 0.9202248909512269 0.02800179494592222 0.05177331410285083
1090 0.9212930751617017 0.02747296393412425 0.05123396090417408
1095 0.9223456552526097 0.02695355979529658 0.05070078495209372
1100 0.9233829753647318 0.02644338151189845 0.05017364312336976
1105 0.9244053712782571 0.02594223336607779 0.04965239535566515
1110 0.9254131706968046 0.02544992476813023 0.04913690453506515
1115 0.9264066935219928 0.02496627009113937 0.04862703638686785
1120 0.9273862521187284 0.0244910885117585 0.04812265936951311
1125 0.9283521515717628 0.02402420385673416 0.04762364457150307
1130 0.9293046899338694 0.02356544445499538 0.04712986561113523
1135 0.9302441584659161 0.02311464299515444 0.04664119853892944
1140 0.9311708418694551 0.02267163638795407 0.04615752174259084
1145 0.9320850185118355 0.02223626563378128 0.04567871585438327
1150 0.9329869606444048 0.02180837569481175 0.04520466366078346
1155 0.9338769346140686 0.02138781537166065 0.04473525001427073
1160 0.9347552010684765 0.02097443718437602 0.04427036174714745
1165 0.9356220151551382 0.02056809725762062 0.04380988758724118
1170 0.9364776267148286 0.02016865520975676 0.04335371807541465
1175 0.937322280469409 0.01977597404588678 0.0429017454847042
1180 0.9381562162045404 0.01938992005442573 0.0424538637410339
1185 0.9389796689473344 0.01901036270731674 0.04200996834534884
1190 0.9397928691393344 0.0186371745635846 0.04156995629708105
1195 0.940596042805019 0.01827023117615762 0.04113372601882342
1200 0.9413894117160678 0.01790941100180444 0.04070117728212774
1205 0.9421731935516392 0.01755459531407555 0.04027221113428525
1210 0.9429476020548119 0.0172056681191606 0.03984672982602753
1215 0.9437128471855377 0.01686251607446342 0.03942463673999887
1220 0.9444691352701626 0.01652502840990301 0.03900583631993436
1225 0.9452166691478598 0.01619309685171963 0.03859023400042053
1230 0.9459556483140931 0.01586661554877676 0.03817773613713017
1235 0.9466862690613301 0.01554548100122217 0.03776824993744769
1240 0.9474087246172179 0.01522959199141336 0.03736168339136871
1245 0.948123205280395 0.01491884951704508 0.03695794520255997
1250 0.9488298985541177 0.01461315672637398 0.03655694471950831
1255 0.9495289892779436 0.01431241885545174 0.03615859186660465
1260 0.9502206597575722 0.0140165431673271 0.0357627970751007
1265 0.9509050898930814 0.0137254388931195 0.03536947121379908
1270 0.951582457305747 0.01343901717486564 0.03497852551938739
1275 0.952252937463565 0.01315719101013276 0.03458987152630225
1280 0.9529167038057358 0.01287987519828554 0.03420342099597867
1285 0.9535739278662085 0.01260698628836761 0.03381908584542385
1290 0.9542247793965334 0.01233844252851928 0.03343677807494734
1295 0.954869426488143 0.01207416381689032 0.03305640969496669
1300 0.9555080356942591 0.01181407165401793 0.03267789265172295
1305 0.9561407721516283 0.01155808909654272 0.03230113875182899
1310 0.9567677997022139 0.01130614071230138 0.03192605958548469
1315 0.9573892810150404 0.01105815253671387 0.03155256644824574
1320 0.9580053777084223 0.01081405203037534 0.03118057026120235
1325 0.9586162504726263 0.01057376803792206 0.0308099814894516
1330 0.9592220591933013 0.01033723074800978 0.03044071005868894
1335 0.9598229630757109 0.01010437165447503 0.03007266526981406
1340 0.9604191207700623 0.009875123518553512 0.02970575571138418
1345 0.9610106904980134 0.009649420332214734 0.02933988916977191
1350 0.9615978301805973 0.009427197282520047 0.02897497253688265
1355 0.9621806975676899 0.009208390717019245 0.02861091171529088
1360 0.9627594503692319 0.008992938110133108 0.02824761152063495
1365 0.9633342463883348 0.008780778030553165 0.02788497558111207
1370 0.9639052436564289 0.008571850109602238 0.02752290623396883
1375 0.9644726005706233 0.008366095010575645 0.02716130441880102
1380 0.9650364760334199 0.008163454399043774 0.02680006956753632
1385 0.9655970295948362 0.007963870914148049 0.02643909949101578
1390 0.9661544215971544 0.00776728814086476 0.02607829026198087
1395 0.9667088133222879 0.007573650583285733 0.0257175360944264
1400 0.9672603671418599 0.00738290363891914 0.02535672921922094
1405 0.9678092466700379 0.007194993574052147 0.02499575975590998
1410 0.968355616919066 0.007009867500233826 0.02463451558070015
1415 0.9688996444574536 0.006827473351904239 0.02427288219064218
1420 0.9694414975707001 0.006647759865277421 0.02391074256402249
1425 0.969981346424336 0.006470676558520238 0.02354797701714378
1430 0.9705193632290163 0.006296173713374219 0.02318446305760945
1435 0.9710557224072282 0.006124202358313519 0.02282007523445833
1440 0.9715906007611621 0.005954714253372148 0.02245468498546575
1445 0.9721241776409414 0.005787661876884083 0.02208816048217453
1450 0.972656635112494 0.005622998414232877 0.02172036647327312
1455 0.9731881581238098 0.005460677748955879 0.02135116412723435
1460 0.9737189346683023 0.00530065445643272 0.020980410875265
1465 0.9742491559435777 0.005142883800475357 0.02060796025594689
1470 0.9747790165033969 0.004987321733287792 0.02023366176331528
1475 0.9753087144004066 0.004833924899157359 0.01985736070043608
1480 0.9758384513163291 0.004682650642509883 0.01947889804116105
1485 0.9763684326758471 0.004533457020898814 0.01909811030325413
1490 0.9768988677394348 0.004386302823714182 0.01871482943685102
1495 0.9774299696694556 0.004241147597463886 0.0183288827330805
1500 0.9779619555625364 0.004097951678684022 0.01794009275877958
1505 0.9784950464398227 0.003956676235679573 0.01754827732449777
1510 0.9790294671848614 0.003817283320543387 0.01715324949459522
1515 0.9795654464166672 0.003679735933141431 0.01675481765019136
1520 0.980103216282899 0.003543998099094587 0.01635278561800643
1525 0.9806430121547562 0.003410034964115357 0.0159469528811284
1530 0.9811850722013135 0.003277812907543915 0.01553711489114263
1535 0.9817296368160466 0.003147299678464806 0.01512306350548856
1540 0.9822769478624261 0.00301846455838638 0.01470458757918748
1545 0.9828272476980718 0.002891278555318553 0.01428147374660961
1550 0.9833807779278564 0.002765714634981421 0.01385350743716219
1555 0.9839377778252646 0.002641747996054815 0.01342047417868059
1560 0.9844984823473018 0.002519356397765411 0.01298216125493284
1565 0.9850631196510042 0.002398520549878466 0.0125383597991173
1570 0.9856319079980894 0.002279224577203072 0.01208886742470751
1575 0.9862050519071633 0.002161456573363908 0.01163349151947275
1580 0.986782737378997 0.002045209261811104 0.01117205335919188
1585 0.987365125977536 0.001930480785959729 0.01070439323650426
1590 0.9879523474949945 0.001817275655379658 0.01023037684962584
1595 0.9885444908603095 0.001705605881059198 0.009749903258631313
1600 0.9891415928620214 0.001595492340566629 0.009262914797411958
1605 0.9897436241433177 0.001486966423671738 0.008769409433010527
1610 0.9903504717808241 0.001380072021314679 0.008269456197861184
1615 0.9909619175691765 0.001274867936491545 0.007763214494331946
1620 0.9915776108863267 0.001171430815591643 0.007250958298081681
1625 0.9921970346904062 0.001069858724352057 0.006733106585241733
1630 0.9928194627714456 0.0009702755255850412 0.006210261702969343
1635 0.993443905813557 0.0008728362585656179 0.005683257927877367
1640 0.9940690430643607 0.000777733775551133 0.005153223160088143
1645 0.9946931353866901 0.0006852069636692497 0.00462165764964062
1650 0.9953139140818001 0.0005955509760954534 0.004090534942104403
1655 0.9959284379780737 0.0005091300230581563 0.003562431998868111
1660 0.9965329086658506 0.0004263934415869785 0.003040697892562374
1665 0.9971224301222662 0.0003478959882196006 0.002529673889514198
1670 0.9976906938608605 0.0002743236018209472 0.002034982537318542
1675 0.9982295634896247 0.0002065262932992618 0.001563910217076078
1680 0.9987285221576596 0.000145560375377161 0.001125917466963224
1685 0.9991739312711292 9.274300436700763e-05 0.0007333257245038026
1690 0.9995480266709277 4.972304357134639e-05 0.000402250285500973
1695 0.9998275454263079 1.857367807354364e-05 0.0001538808956185388
1700 0.999981826503836 1.914149652024345e-06 1.625934651192913e-05
1705 0.9999701520665658 3.070607615719654e-06 2.677732581847091e-05
1710 0.9997379769279636 2.628957099394947e-05 0.0002357335010424275
1715 0.9992115045900354 7.702200197002813e-05 0.0007114734079945898
1720 0.9982897627162949 0.0001623013843404442 0.001547935899364674
1725 0.996832827035169 0.0002912446068303615 0.002875928358000683
1730 0.9946439938231715 0.0004757069308448004 0.00488029924598372
1735 0.9914422380155428 0.0007311136504829738 0.007826648333974262
1740 0.9868187109870667 0.001077449764532513 0.01210383924840074
1745 0.9801663588726082 0.001540260860976071 0.01829338026641576
1750 0.9705630852874668 0.002151169287047054 0.02728574542548613
1755 0.9565725283489486 0.002946516046777602 0.04048095560427383
1760 0.9358953991356326 0.003960568049556977 0.06014403281481045
1765 0.9047467573675819 0.005204923598111756 0.09004831903430632
1770 0.856743524191159 0.006617808029133782 0.1366386677797073
1775 0.7810506682243915 0.007971675074746526 0.210977656700862
1780 0.6603446172586277 0.008871421645263364 0.3307839610961089
1785 0.4752428022012442 0.009798937954639056 0.5149582598441167
1790 0.2422874448415272 0.01616920375076483 0.741543351407708
1795 0.07487497213286813 0.03612269963509764 0.8890023282320343
1800 0.05397152248021145 0.06179667118915935 0.8842318063306293
1805 0.1261125377689249 0.07728059032021409 0.796606871910861
1810 0.2452281095704805 0.07646415895221752 0.6783077314773021
1815 0.3721185152583074 0.06658997693218804 0.5612915078095045
1820 0.482622850038344 0.05513358223255869 0.4622435677290972
1825 0.5707532757365535 0.04513896163492225 0.3841077626285242
1830 0.6389341548344387 0.03717310867888234 0.3238927364866789
1835 0.6915107260240932 0.03099011007012625 0.2774991639057805
1840 0.7324119995649078 0.0261966978376126 0.2413913025974796
1845 0.7646648749080617 0.02244637647939104 0.2128887486125473
1850 0.7904805655327061 0.01947339644938002 0.1900460380179139
1855 0.8114509497132014 0.01708288392727117 0.1714661663595274
1860 0.8287240752024021 0.01513358526002666 0.1561423395375712
1865 0.8431354867967942 0.01352285606843262 0.1433416571347732
1870 0.8553008109173111 0.01217544628189621 0.1325237428007927
1875 0.8656797694256437 0.01103554595355186 0.1232846846208044
1880 0.8746203401281727 0.01006123866411928 0.115318421207708
1885 0.8823894007229985 0.009220640409326028 0.1083899588676754
1890 0.8891942025672799 0.008489196784591341 0.1023166006481288
1895 0.8951975939470789 0.007847773622968745 0.09695463242995238
1900 0.9005289455189721 0.007281293489491782 0.0921897609915361
1905 0.9052920886661802 0.006777750740462571 0.08793016059335727
1910 0.9095711535301897 0.006327491756599677 0.08410135471321063
1915 0.9134349126420708 0.005922682943972215 0.08064240441395701
1920 0.916940048743376 0.005556913174742655 0.07750303808188136
1925 0.9201336392642298 0.005224893552017819 0.07464146718375243
1930 0.9230550641313402 0.004922228391757071 0.07202270747690273
1935 0.9257374845818348 0.004645238861774907 0.06961727655639029
1940 0.9282089996444687 0.00439082594435104 0.06740017441118028
1945 0.9304935581276134 0.004156363045583326 0.06535007882680331
1950 0.9326116834849556 0.003939611159093344 0.06344870535595105
1955 0.9345810542454345 0.003738651336578324 0.0616802944179872
1960 0.9364169720551894 0.003551830547506032 0.0600311973973046
1965 0.938132741599184 0.003377717977706844 0.05848954042310913
1970 0.9397399809290371 0.003215069526792202 0.0570449495441707
1975 0.9412488764508076 0.003062798790204672 0.05568832475898776
1980 0.9426683936200519 0.002919953204238004 0.05441165317571005
1985 0.9440064519667812 0.002785694327779488 0.05320785370543928
1990 0.945270071225262 0.002659281458452649 0.05207064731628538
1995 0.9464654939259696 0.002540057951844293 0.05099444812218613
2000 0.9475982887115901 0.002427439743991423 0.04997427154441845


==> out_guess+morse_L100mm.txt <==
freq T R D
20 0.9987754461770931 0.00108066825848359 0.000143885564423281
30 0.9971494396130367 0.002450796088102103 0.0003997642988611935
40 0.9947688228015409 0.004401768046652813 0.0008294091518063007
50 0.9915682610782195 0.006963912199737279 0.001467826722043228
60 0.9874736416533606 0.01017542917667607 0.00235092916996333
70 0.9824002046013806 0.01408278242909215 0.003517012969527293
80 0.9762508865655095 0.01874120902815693 0.005007904406333558
90 0.9689147199768394 0.02421531168751443 0.006869968335646143
100 0.9602652483692585 0.03057968956634803 0.009155062064393441
110 0.9501589817320243 0.0379195519717508 0.01192146629622491
120 0.9384339694021772 0.04633123590679117 0.01523479469103167
130 0.92490862851503 0.05592251387895492 0.01916885760601511
140 0.9093810429874575 0.06681252982480372 0.0238064271877388
150 0.8916290486984249 0.07913113514601963 0.02923981615555551
160 0.8714115507735904 0.09301731050538482 0.03557113872102473
170 0.8484716817891383 0.108616250161309 0.04291206804955265
180 0.8225426023362862 0.1260745553257372 0.0513828423379766
190 0.7933569527333779 0.1455328386874956 0.06111020857912647
200 0.7606611500925818 0.1671149020773542 0.07222394783006394
210 0.724235816539179 0.1909125477752192 0.08485163568560181
220 0.6839234982629314 0.2169650761183444 0.09911142561872416
230 0.6396643000008937 0.2452326801466845 0.1151030198524218
240 0.5915388525060084 0.2755633393510114 0.1328978081429802
250 0.5398158392991016 0.3076534392930792 0.1525307214078192
260 0.484997836550563 0.3410030069248316 0.1739991565246055
270 0.4278542868337116 0.3748665670307835 0.1972791461355049
280 0.3694240764107857 0.4081991147691199 0.2223768088200944
290 0.3109629096875343 0.4395929666080397 0.249444123704426
300 0.2538055665675113 0.4672021331019841 0.2789923003305047
310 0.1991316642295626 0.4887050176309629 0.3121633181394745
320 0.1477839363069368 0.5016757605351879 0.3505403031578752
330 0.1009406471307869 0.5057007856262403 0.3933585672429728
331 0.09662240797995318 0.5057731730444238 0.397604418975623
332 0.09239394093878328 0.5058225312376559 0.4017835278235609
333 0.08826290517881866 0.5058608389810253 0.4058762558401561
334 0.08423739611633806 0.5059005323586893 0.4098620715249727
335 0.08032583249252137 0.5059542711243085 0.4137198963831702
336 0.07653681668243571 0.506034672625246 0.4174285106923182
337 0.07287897133965313 0.5061540217533018 0.420967006907045
338 0.06936075750406497 0.5063239680459731 0.4243152744499619
339 0.06599028120886807 0.5065552231779961 0.4274544956131359
340 0.06277509719790873 0.5068572733483043 0.4303676294537869
341 0.05972201939204019 0.5072381212410559 0.4330398593669039
342 0.05683694804767067 0.5077040711911598 0.4354589807611695
343 0.05412472303014324 0.5082595689302393 0.4376157080396175
344 0.0515890112730059 0.5089071040031542 0.4395038847238399
345 0.04923223441154892 0.5096471789437513 0.4411205866446998
346 0.04705553996167996 0.5104783449980654 0.4424661150402546
347 0.04505881653029276 0.5113973000352257 0.4435438834344816
348 0.04324075068906805 0.5123990407100887 0.4443602086008432
349 0.04159892060603165 0.5134770582612913 0.444924021132677
350 0.04012991954129404 0.5146235657305029 0.445246514728203
351 0.03882950102663994 0.5158297439091289 0.4453407550642311
352 0.03769273701938834 0.5170859938537544 0.4452212691268572
353 0.03671418051332564 0.5183821851549906 0.4449036343316838
354 0.03588802489239475 0.5197078910307429 0.4444040840768624
355 0.03520825356509408 0.5210526034704265 0.4437391429644795
356 0.03466877493668932 0.5224059238353851 0.4429253012279256
357 0.03426353938474536 0.5237577263327201 0.4419787342825345
358 0.03398663644864243 0.5250982935000742 0.4409150700512834
359 0.03383237181081064 0.52641842420711 0.4397492039820793
360 0.03379532476407902 0.5277095156871889 0.4384951595487321
361 0.03387038769365056 0.5289636217897102 0.4371659905166392
362 0.03405278965576806 0.5301734900404533 0.4357737203037786
363 0.03433810643482268 0.5313325802733012 0.4343293132918761
364 0.03472225954859712 0.5324350676091653 0.4328426728422377
365 0.03520150659641298 0.5334758324572333 0.4313226609463537
366 0.03577242515602441 0.5344504400391837 0.4297771348047918
367 0.0364318921761031 0.5353551117201062 0.4282129961037907
368 0.03717706051889556 0.5361866901904976 0.4266362492906068
369 0.03800533400996457 0.536942600298015 0.4250520656920205
370 0.03891434206890387 0.5376208070841256 0.4234648508469705
380 0.0520386032584243 0.539982213249342 0.4079791834922336
390 0.07153290390158498 0.5348187699495683 0.3936483261488467
400 0.09623802254766764 0.5236648184976556 0.3800971589546768
410 0.1250239678899039 0.5081568398553444 0.3668191922547517
420 0.1567736346989715 0.4896767182264717 0.3535496470745568
430 0.190449020703113 0.4693223016769964 0.3402286776198906
440 0.2251438211954011 0.4479444084416827 0.3269117703629162
450 0.2601079113812319 0.4261891821945834 0.3137029064241847
460 0.2947491884839524 0.4045358536938704 0.3007149578221772
470 0.3286211973723566 0.3833294324915353 0.2880493701361082
480 0.361403579071391 0.3628087784696613 0.2757876424589478
490 0.3928802230867212 0.3431303514024735 0.2639894255108053
500 0.4229180987911972 0.3243879013898964 0.2526939998189065
510 0.4514483314103314 0.3066284440862584 0.2419232245034102
520 0.4784501531194303 0.2898649548180577 0.231684892062512
530 0.5039377970289863 0.2740862639090894 0.2219759390619243
540 0.5279501003246609 0.2592646356635154 0.2127852640118236
550 0.5505424496920708 0.2453614780746108 0.2040960722333185
560 0.5717806690753006 0.2323315752430135 0.195887755681686
570 0.5917364706722942 0.2201261724783359 0.1881373568493699
580 0.6104841358536733 0.208695183491926 0.1808206806544007
590 0.6280981463873755 0.1979887345492892 0.1739131190633353
600 0.6446515387883381 0.1879582138417183 0.1673902473699435
610 0.6602148014381978 0.1785569559254064 0.1612282426363959
620 0.6748551737826836 0.1697406602379016 0.1554041659794148
630 0.6886362393662179 0.1614676184215466 0.1498961422122355
640 0.7016177303797141 0.1536988063507455 0.1446834632695405
650 0.7138554817306905 0.1463978823233772 0.1397466359459323
660 0.7254014883843762 0.1395311219137445 0.1350673897018793
670 0.7363040317818037 0.1330673117223918 0.1306286564958045
680 0.7466078502938244 0.1269776180777518 0.1264145316284238
690 0.7563543355710878 0.1212354421453261 0.1224102222835861
700 0.7655817418168828 0.1158162694996556 0.1186019886834616
710 0.7743253988530034 0.1106975197159166 0.1149770814310799
720 0.7826179226913357 0.1058583997121257 0.1115236775965387
730 0.7904894194102929 0.1012797632496323 0.1082308173400748
740 0.7979676796538582 0.09694397805011169 0.1050883422960301
750 0.8050783621688302 0.09283480131025681 0.102086836520913
760 0.8118451655764102 0.08893726392355271 0.09921757050003711
770 0.8182899881242313 0.08523756339249923 0.09647244848326951
780 0.8244330755414367 0.08172296519840176 0.09384395926016149
790 0.8302931573724531 0.07838171225557544 0.09132513037197143
800 0.8358875723252329 0.07520294199406438 0.0889094856807027
810 0.841232383265196 0.07217661057076785 0.08659100616403614
820 0.8463424825345783 0.06929342369256551 0.08436409377285616
830 0.8512316882922151 0.06654477353797564 0.08222353816980929
840 0.855912832562358 0.06392268127856268 0.08016448615907937
850 0.8603978416585749 0.06141974472519857 0.07818241361622652
860 0.8646978096176621 0.05902909065182564 0.07627309973051229
870 0.8688230652414245 0.05674433137958246 0.07443260337899305
880 0.872783233303469 0.05455952523609257 0.07265724146043848
890 0.8765872904381101 0.0524691405346612 0.07094356902722868
900 0.8802436161872118 0.05046802274875327 0.06928836106403492
910 0.8837600396421322 0.04855136458504996 0.0676885957728178
920 0.887143882080317 0.04671467868533132 0.06614143923435166
930 0.8904019959612337 0.04495377271206907 0.06464423132669722
940 0.8935408006136313 0.04326472659550906 0.06319447279085966
950 0.8965663149160533 0.04164387174092662 0.06178981334302006
960 0.8994841872444875 0.04008777201416155 0.06042804074135091
970 0.9022997229359504 0.03859320634067849 0.05910707072337111
980 0.9050179094934612 0.03715715276938817 0.05782493773715066
990 0.9076434397366675 0.03577677386689558 0.05657978639643692
1000 0.9101807330834514 0.03444940332062345 0.05536986359592517
1010 0.9126339551303557 0.03317253364108196 0.05419351122856231
1020 0.9150070356839626 0.0319438048641346 0.05304915945190283
1030 0.9173036853811832 0.03076099416361636 0.05193532045520041
1040 0.9195274110236945 0.02962200629315842 0.05085058268314707
1050 0.9216815297400072 0.02852486478397819 0.04979360547601464
1060 0.9237691820784024 0.02746770383217861 0.04876311408941897
1070 0.9257933441244867 0.02644876081546462 0.04775789506004872
1080 0.927756838728677 0.02546636938479982 0.0467767918865232
1090 0.9296623459212663 0.02451895308162429 0.04581870099710942
1100 0.9315124125859472 0.02360501943581222 0.04488256797824058
1110 0.9333094614563813 0.02272315450371468 0.04396738403990404
1120 0.9350557994950423 0.02187201780924003 0.04307218269571772
1130 0.9367536257083596 0.02105033765444089 0.04219603663719949
1140 0.9384050384478304 0.02025690676906353 0.04133805478310606
1150 0.9400120422428985 0.0194905782710335 0.04049737948606803
1160 0.9415765542075913 0.01875026191266526 0.0396731838797434
1170 0.9431004100598299 0.01803492058937669 0.03886466935079338
1180 0.9445853697895434 0.01734356708974993 0.03807106312070663
1190 0.9460331230091819 0.01667526106759398 0.03729161592322417
1200 0.9474452940179193 0.01602910621843043 0.03652559976365024
1210 0.9488234466090893 0.01540424764412873 0.03577230574678193
1220 0.9501690886485944 0.01479986939090876 0.03503104196049685
1230 0.9514836764506839 0.01421519214711746 0.03430113140219866
1240 0.9527686189763229 0.01364947108825185 0.03358190993542523
1250 0.9540252818783003 0.01310199385784265 0.03287272426385709
1260 0.9552549914166376 0.01257207867357124 0.03217292990979115
1270 0.9564590382671904 0.01205907254895592 0.03148188918385372
1280 0.9576386812460309 0.01156234962165541 0.03079896913231368
1290 0.9587951509720082 0.01108130958020654 0.03012353944778528
1300 0.9599296534899414 0.01061537618158912 0.02945497032846946
1310 0.961043373877068 0.01016399585269124 0.02879263027024081
1320 0.9621374798557271 0.00972663636930997 0.02813588377496297
1330 0.963213125435756 0.009302785606873544 0.02748408895737046
1340 0.9642714546106805 0.00889195035764412 0.02683659503167535
1350 0.9653136051324982 0.008493655209693822 0.02619273965780798
1360 0.9663407123904986 0.008107441483537913 0.02555184612596352
1370 0.9673539134202057 0.007732866222997789 0.0249132203567965
1380 0.9683543510689777 0.007369501237453096 0.02427614769356919
1390 0.96934317834467 0.007016932193651446 0.02363988946167857
1400 0.9703215629731756 0.006674757756108707 0.02300367927071567
1410 0.9712906921887375 0.006342588776498013 0.02236671903476445
1420 0.9722517777773446 0.006020047534007924 0.02172817468864746
1430 0.973206061387319 0.005706767030777848 0.02108717158190313
1440 0.9741548201110299 0.005402390349275199 0.02044278953969486
1450 0.9750993723256276 0.005106570082298763 0.01979405759207364
1460 0.9760410837561734 0.004818967851244929 0.01913994839258169
1470 0.9769813736871772 0.004539253935284609 0.0184793723775382
1480 0.9779217211926688 0.004267107043507218 0.01781117176382394
1490 0.9788636711714008 0.004002214275323632 0.01713411455327554
1500 0.9798088398493792 0.003744271332742295 0.01644688881787854
1510 0.9807589192267248 0.003492983074047487 0.01574809769922775
1520 0.9817156796692691 0.003248064535077376 0.01503625579565353
1530 0.9826809694310574 0.003009242596780831 0.01430978797216174
1540 0.9836567092696034 0.002776258553548031 0.01356703217684861
1550 0.9846448793686556 0.002548871947207476 0.01280624868413689
1560 0.9856474943340975 0.002326866194350876 0.01202563947155164
1570 0.9866665597893076 0.002110056777030431 0.01122338343366195
1580 0.9877040005966788 0.001898303132540946 0.01039769627078021
1590 0.9887615451915189 0.001691525936909205 0.009546928871571863
1600 0.9898405416151318 0.001489732343466853 0.00866972604140135
1610 0.9909416663040731 0.001293053103276678 0.007765280592650223
1620 0.9920644625337743 0.001101797682098221 0.00683373978412744
1630 0.9932066044182425 0.0009165370599087664 0.005876858521848744
1640 0.9943627111901194 0.0007382298471121852 0.004899058962768385
1650 0.9955224097017285 0.0005684174766513747 0.003909172821620175
1660 0.9966671106495367 0.0004095318782834437 0.002923357472179831
1670 0.9977645237762944 0.000265390588198266 0.001970085635507302
1680 0.9987590720422532 0.0001420121787769778 0.001098915778969796
1690 0.9995545908124526 4.899426731376264e-05 0.0003964149202336671
1700 0.9999818802285144 1.908479893081277e-06 1.621129159249947e-05
1710 0.9997349864561945 2.658719987077712e-05 0.0002384263439347041
1720 0.9982389514618831 0.0001670152485131566 0.001594033289603715
1730 0.9943562378738036 0.0005001390812817862 0.005143623044914653
1740 0.985679098317147 0.001163275364489796 0.01315762631836325
1750 0.9666419166610231 0.002397881311538552 0.03096020202743839
1760 0.9228297989852586 0.004560532050183295 0.07260966896455807
1770 0.811563415881034 0.007636686690172891 0.1807998974287931
1771 0.7929689709662979 0.007929691469090186 0.1991013375646119
1772 0.7723283410797075 0.008202947875858008 0.2194687110444345
1773 0.7494099431068701 0.008451265451656031 0.2421387914414738
1774 0.723966862908682 0.008670444872839288 0.2673626922184787
1775 0.6957432639680562 0.008858566830255587 0.2953981692016882
1776 0.6644856835081941 0.009017935342954319 0.3264963811488515
1777 0.6299613461075688 0.009157852743350499 0.3608808011490807
1778 0.591986056896262 0.009298347072027167 0.3987155960317108
1779 0.5504643074971554 0.009474797752875349 0.4400608947499693
1780 0.5054434092805041 0.00974303527666873 0.4848135554428271
1781 0.4571809543801718 0.01018385820201174 0.5326351874178165
1782 0.4062197740385994 0.01090503806782672 0.5828751878935738
1783 0.3534563769844132 0.01203802420694115 0.6345055988086457
1784 0.3001788514361654 0.01372635744542109 0.6860947911184135
1785 0.24804275719255 0.01610424457155404 0.7358529982358959
1786 0.1989562256491605 0.01926759631698281 0.7817761780338567
1787 0.1548657807298363 0.02324537675130431 0.8218888425188594
1788 0.1174723870928238 0.02798307181575687 0.8545445410914193
1789 0.08794972371485076 0.03334769157176009 0.8787025847133891
1790 0.06676016196899459 0.03915321145284188 0.8940866265781635
1791 0.05364678867999613 0.04519273640946417 0.9011604749105396
1792 0.04781607919346691 0.05126033946403515 0.9009235813424979
1793 0.04823760246120432 0.05715642242706472 0.8946059751117309
1794 0.05392826160026778 0.06268547533408693 0.8833862630656453
1795 0.06411002443618657 0.06765933951157256 0.8682306360522409
1796 0.0782187520291715 0.07191076617443209 0.8498704817963965
1797 0.09582246192143329 0.0753120910927158 0.828865446985851
1798 0.1165259424860469 0.07779038251200734 0.8056836750019457
1799 0.1399084749009782 0.07933305191412708 0.7807584731848947
1800 0.165504203564015 0.0799828175579816 0.7545129788780034
1801 0.1928135846035886 0.07982494319044012 0.7273614722059714
1802 0.2213295176743177 0.07897131400022134 0.699699168325461
1803 0.2505653549542234 0.07754531541895775 0.6718893296268189
1804 0.280077572682691 0.07566982294507006 0.644252604372239
1805 0.3094804516597418 0.07345901262923786 0.6170605357110204
1806 0.3384529246016128 0.07101367264829432 0.5905334027500929
1807 0.3667390943745042 0.06841924207786444 0.5648416635476313
1808 0.3941443187343603 0.06574573038737484 0.5401099508782649
1809 0.4205286291184354 0.06304878783416219 0.5164225830474024
1810 0.4457988988713537 0.06037137514834966 0.4938297259802966
1820 0.6361022511197831 0.03849343388228668 0.3254043149979302
1830 0.7423193450795287 0.02585298657796152 0.2318276683425098
1840 0.8042485530862543 0.01860202871180635 0.1771494182019393
1850 0.843155089425438 0.01414942684970661 0.1426954837248554
1860 0.8692772379591854 0.01122236500940276 0.1195003970314118
1870 0.8877874034740773 0.009184973840922603 0.1030276226850001
1880 0.9014829303988657 0.007699473190703552 0.09081759641043072
1890 0.9119760847347663 0.00657479319696833 0.08144912206826535
1900 0.9202485930204241 0.005696640856218298 0.07405476612335765
1910 0.9269267540276718 0.00499328542785398 0.06807996054447425
1920 0.9324262209147316 0.004417823255429465 0.06315595582983893
1930 0.9370323011104739 0.003938487541068527 0.05902921134845761
1940 0.9409465851799715 0.00353310112028802 0.05552031369974044
1950 0.9443151301633111 0.003185768261383314 0.05249910157530554
1960 0.9472461016744748 0.002884829561226029 0.04986906876429921
1970 0.9498211629363075 0.002621557006005274 0.04755728005768725
1980 0.9521030300251381 0.002389297648447436 0.04550767232641449
1990 0.9541406066321239 0.002182897485827421 0.04367649588204872
2000 0.9559725500885327 0.001998305112544559 0.04202914479892278


==> out_guess+morse_L200mm.txt <==
freq T R D
20 0.9950654059940305 0.004354777064947578 0.0005798169410219387
30 0.9884300923117523 0.009947334410179977 0.00162257327806775
40 0.9785752793673141 0.01802778948707493 0.003396931145610925
50 0.9651005619444007 0.02882394302980564 0.006075495025793611
60 0.9475371624448997 0.04261640797190461 0.009846429583195676
70 0.9253469339277269 0.0597341128626626 0.01491895320961047
80 0.8979297152376385 0.08054480383511947 0.02152548092724199
90 0.8646432001984071 0.1054369988235593 0.02991980097803359
100 0.8248415747840492 0.1347888065777927 0.04036961863815813
110 0.7779408259279951 0.1689181394769862 0.0531410345950187
120 0.7235189820421443 0.2080088334147459 0.06847218454310988
130 0.6614568147077449 0.2520092365117012 0.08653394878055398
140 0.5921160408139305 0.3005055223945238 0.1073784367915457
150 0.5165350777508837 0.3525824865472919 0.1308824357018245
160 0.4365964125444204 0.4066985038586287 0.156705083596951
170 0.355089962009118 0.4606108780891707 0.1842991599017114
180 0.2755762217966824 0.5113742021652214 0.2130495760380962
190 0.2019541106839782 0.555368228338453 0.2426776609775688
200 0.1376646911730613 0.5882179524496129 0.2741173563773257
210 0.08475075904540101 0.6051546493603712 0.3100945915942278
220 0.04555861008449458 0.6079023649582679 0.3465390249572375
230 0.02772720197234561 0.6136247172639901 0.3586480807636643
240 0.03067341008071948 0.6207294920319482 0.3485970978873324
250 0.04708819900494572 0.6169701644658847 0.3359416365291695
260 0.07334978619104601 0.6023160074428784 0.3243342063660756
270 0.106973538335211 0.5801950412732899 0.3128314203914991
280 0.1456235011723167 0.5535068544489472 0.3008696443787361
290 0.1872230946550095 0.5243611986986563 0.2884157066463342
300 0.2300786552440269 0.4942584300689582 0.275662914687015
310 0.2729041891403613 0.4642408443866225 0.2628549664730162
320 0.3147834764718478 0.4350056993541774 0.2502108241739748
330 0.3551058085912747 0.406993904637658 0.2379002867710673
340 0.3934974943623796 0.3804603669616332 0.2260421386759872
350 0.4297601434456217 0.3555287650025604 0.2147110915518179
360 0.4638198410937143 0.3322330514881147 0.203947107418171
370 0.4956876180268588 0.3105480493712381 0.1937643326019031
380 0.5254299237845895 0.2904114461035434 0.1841586301118671
390 0.553147252925712 0.2717392376070298 0.1751135094672582
400 0.5789590824708909 0.2544363239450252 0.1666045935840839
410 0.6029935265029871 0.2384035979110529 0.15860287558596
420 0.6253804266496713 0.2235425449058911 0.1510770284444376
430 0.6462468944617182 0.209758106524487 0.1439949990137948
440 0.6657145727222614 0.1969603524531586 0.13732507482458
450 0.6838980814712272 0.1850653485599853 0.1310365699687875
460 0.7009042657761474 0.173995493785406 0.1251002404384466
470 0.7168319743737732 0.1636795151782008 0.1194885104480259
480 0.731772179862476 0.1540522510920505 0.1141755690454735
490 0.7458083096596091 0.1450543107312305 0.1091373796091605
500 0.7590166985049246 0.1366316690111168 0.1043516324839586
510 0.7714671025534984 0.1287352354429475 0.09979766200355408
520 0.7832232355378921 0.1213204218238048 0.0954563426383031
530 0.7943433016376794 0.1143467240198999 0.09130997434242065
540 0.8048805094222211 0.1077773267239398 0.08734216385383908
550 0.8148835578420999 0.101578735804342 0.08353770635355809
560 0.8243970896794403 0.09572044007380184 0.0798824702467579
570 0.8334621107829584 0.09017460252961976 0.07636328668742184
580 0.8421163752784341 0.08491578003236962 0.0729678446891963
590 0.8503947380795948 0.07992066977397094 0.0696845921464343
600 0.8583294766521663 0.07516788058772765 0.06650264276010605
610 0.8659505842524835 0.0706377270717088 0.0634116886758077
620 0.8732860368667491 0.06631204456710804 0.06040191856614285
630 0.8803620358711348 0.06217402321550206 0.05746394091336313
640 0.8872032280304757 0.05820805959850344 0.05458871237102087
650 0.8938329038361481 0.05439962484139568 0.05176747132245621
660 0.900273174291761 0.05073514856180213 0.04899167714643685
670 0.9065451249733274 0.04720191871473947 0.04625295631193313
680 0.9126689443309393 0.04378799830578728 0.04354305736327346
690 0.9186640204473338 0.04048216125375863 0.04085381829890762
700 0.9245489963366577 0.03727385158946152 0.03817715207388082
710 0.930341767544409 0.03415317303017557 0.03550505942541542
720 0.9360593959967755 0.03111092032046659 0.03282968368275795
730 0.941717898578925 0.02813867049774231 0.03014343092333273
740 0.9473318441685592 0.02522896294965816 0.02743919288178264
750 0.9529136526094742 0.02237561436843028 0.02471073302209547
760 0.9584724225702634 0.01957424295164993 0.02195333447808663
770 0.9640120031821648 0.01682312334031735 0.01916487347751781
780 0.9695278318401447 0.01412457404875983 0.01634759411109549
790 0.9750017224903428 0.0114872187504356 0.01351105875922162
800 0.9803931806525225 0.008929711281620362 0.01067710806585718
810 0.9856246986603535 0.006486967588848716 0.007888333750797769
820 0.9905563517668653 0.004220796828883619 0.005222851404251085
830 0.9949408390161933 0.002238456831852169 0.002820704151954485
840 0.9983416691295408 0.0007258825971371992 0.0009324482733219911
850 0.9999795743382784 8.836550396103473e-06 1.158911132545355e-05
860 0.998434448165734 0.0006684395435577274 0.0008971122907082606
870 0.9910478628278512 0.00376358394764929 0.005188553224499532
880 0.9726962102606403 0.01125637691757521 0.01604741282178445
890 0.9332808684817023 0.02675491749330913 0.03996421402498854
900 0.8530212241605503 0.05626456690064079 0.09071420893880894
910 0.6963026344738165 0.1051910292626304 0.1985063362635531
920 0.412217355591418 0.1542637922771301 0.4335188521314519
930 0.07771924285718217 0.1995685550740618 0.7227122020687561
940 0.07216373833810001 0.3011759282497186 0.6266603334121814
950 0.1987292703594135 0.2997108432301892 0.5015598864103974
960 0.3460574111945086 0.2536664965472584 0.400276092258233
970 0.4683189273011371 0.207907070856663 0.3237740018421998
980 0.5602259910793826 0.1716889026794853 0.268085106241132
990 0.6282843449116924 0.144298392645324 0.2274172624429836
1000 0.6793666306828916 0.1235214779328279 0.1971118913842805
1010 0.7185569855349967 0.1074825415323415 0.1739604729326618
1020 0.7493258339807224 0.09483849165006374 0.1558356743692139
1030 0.774012603008062 0.08466330916304564 0.1413240878288924
1040 0.7942105587701688 0.07631854334500296 0.1294708978848283
1050 0.8110247263815488 0.06935814533236022 0.119617128286091
1060 0.8252373393554399 0.06346490044940341 0.1112977601951567
1070 0.8374135184822175 0.05840893498246554 0.104177546535317
1080 0.8479694947421402 0.05402057965110842 0.09800992560675136
1090 0.8572173835260272 0.05017241131279807 0.09261020516117477
1100 0.8653951172961929 0.04676718013716751 0.08783770256663959
1110 0.872686834091736 0.04372955432918284 0.08358361157908117
1120 0.8792370191639709 0.04100037845309291 0.0797626023829362
1130 0.8851604838913459 0.03853261386132524 0.07630690224732882
1140 0.8905495218242031 0.03628842333840546 0.07316205483739144
1150 0.8954791181850589 0.03423704655650401 0.07028383525843712
1160 0.9000107957418462 0.03235323047179035 0.06763597378636349
1170 0.904195491142635 0.03061605479307486 0.06518845406429016
1180 0.9080757322800815 0.02900804254978612 0.06291622517013234
1190 0.9116873051738439 0.02751447903446934 0.06079821579168677
1200 0.9150605434920748 0.02612288487079992 0.05881657163712531
1210 0.9182213359487001 0.02482260436319361 0.05695605968810624
1220 0.9211919205402751 0.02360448098165296 0.05520359847807194
1230 0.9239915161322839 0.02246059935768654 0.05354788451002954
1240 0.9266368287871032 0.02138407851846176 0.05197909269443506
1250 0.9291424607952053 0.0203689049366054 0.05048863426818925
1260 0.9315212435191532 0.01940979677193819 0.04906895970890859
1270 0.933784510131122 0.01850209273685691 0.04771339713202113
1280 0.9359423205993981 0.01764166054043283 0.04641601886016909
1290 0.9380036484949669 0.01682482100547027 0.04517153049956286
1300 0.9399765370909631 0.01604828481204758 0.04397517809698935
1310 0.9418682306345979 0.01530909947382931 0.04282266989157278
1320 0.9436852854524254 0.01460460465370663 0.04171010989386801
1330 0.9454336646119881 0.01393239431090067 0.04063394107711125
1340 0.9471188191370548 0.01329028447104087 0.03959089639190438
1350 0.9487457582091231 0.01267628564465876 0.03857795614621813
1360 0.9503191103480398 0.01208857910304369 0.03759231054891646
1370 0.9518431772205034 0.01152549636567741 0.03663132641381921
1380 0.9533219814576788 0.0109855013681532 0.03569251717416803
1390 0.954759309655428 0.01046717487114971 0.0347735154734223
1400 0.9561587515721065 0.009969200743894575 0.03387204768399892
1410 0.9575237364208052 0.009490353813800733 0.03298590976539403
1420 0.9588575670695545 0.009029489020246421 0.03211294391019909
1430 0.9601634529101017 0.008585531647294135 0.03125101544260412
1440 0.9614445421313872 0.008157468438919256 0.03039798942969355
1450 0.9627039541368035 0.007744339422461038 0.02955170644073542
1460 0.9639448128752302 0.007345230282613422 0.02870995684215643
1470 0.9651702819165724 0.006959265139869315 0.02787045294355829
1480 0.9663836021962784 0.006585599594711537 0.02703079820901007
1490 0.9675881334843081 0.006223413902525121 0.02618845261316682
1500 0.9687874008074585 0.00587190614480433 0.02534069304773716
1510 0.9699851472753345 0.005530285260808026 0.02448456746385751
1520 0.9711853950332132 0.005197763801943092 0.02361684116484369
1530 0.972392516388319 0.00487355027217743 0.02273393333950354
1540 0.9736113175151697 0.004556840927442045 0.02183184155738824
1550 0.9748471374972087 0.004246810936655732 0.02090605156613552
1560 0.9761059657013332 0.003942604878034203 0.01995142942063256
1570 0.9773945803742382 0.003643326697597957 0.01896209292816383
1580 0.9787207103919426 0.003348029570866347 0.01793126003719102
1590 0.9800932192137631 0.003055706737794745 0.01685107404844212
1600 0.9815223030057019 0.002765285631712621 0.01571241136258551
1610 0.9830196786704928 0.002475630121215535 0.01450469120829168
1620 0.9845987012636178 0.00218556074171012 0.01321573799467207
1630 0.986274269242789 0.001893913254389082 0.01183181750282187
1640 0.9880621918419558 0.001599678140871653 0.01033813001717259
1650 0.9899772615482378 0.001302312817004685 0.008720425634757473
1660 0.9920282204071617 0.001002431920418037 0.006969347672420309
1670 0.9942050831346239 0.0007033579938074596 0.005091558871568683
1680 0.996446707280316 0.0004147360895596344 0.00313855663012433
1690 0.99855344103137 0.0001614471822658795 0.001285111786364117
1700 0.9999306459064733 7.332210777738035e-06 6.202188274896981e-05
1710 0.9987322953682966 0.0001247307473569755 0.001142973884346472
1720 0.9884046153849309 0.001020312585932883 0.01057507202913627
1730 0.9391041866880123 0.004245151937122211 0.05665066137486547
1740 0.6496344677144837 0.010751447872123 0.3396140844133932
1750 0.06796073076032806 0.07695590953141143 0.8550833597082605
1760 0.5242478923838368 0.05884456293651704 0.4169075446796461
1770 0.7505587735323402 0.02923607523004198 0.2202051512376178
1780 0.836958099880694 0.01797418121930863 0.1450677188999973
1790 0.8784451528401888 0.01270529222568522 0.108849554934126
1800 0.9020306158926974 0.009764963577440972 0.08820442052986163
1810 0.9170473364106559 0.007913179216314776 0.07503948437302928
1820 0.92739633920568 0.006643469402954549 0.06596019139136547
1830 0.9349539487563002 0.005717064940868071 0.0593289863028317
1840 0.9407215071358205 0.005008662353586786 0.05426983051059273
1850 0.9452774648731982 0.004446883036662575 0.05027565209013923
1860 0.9489773945932831 0.00398835990073608 0.0470342455059808
1870 0.9520510506757367 0.003605342081860406 0.0443436072424029
1880 0.9546530909214287 0.00327929858291714 0.04206761049565417
1890 0.9568912383939545 0.002997406147582679 0.04011135545846281
1900 0.9588427260857134 0.002750518546453056 0.03840675536783353
1910 0.9605643172969378 0.002531940035508144 0.03690374266755405
1920 0.9620986380080558 0.002336656349831199 0.03556470564211296
1930 0.9634783067517618 0.002160836736572008 0.03436085651166616
1940 0.9647287032255203 0.002001502276953494 0.03326979449752622
1950 0.9658698698908244 0.001856299413086557 0.03227383069608909
1960 0.9669178464859878 0.001723341864719274 0.03135881164929295
1970 0.9678856247517567 0.001601098090243767 0.03051327715799958
1980 0.9687838433650181 0.001488309740669761 0.02972784689431213
1990 0.9696213017426442 0.001383931618971324 0.02899476663838452
2000 0.9704053453617447 0.001287086826851675 0.02830756781140361


==> zeta_AHM-3v_L100.txt <==
freq real imag
   0               1.947e-01      -inf
   2.0000000e+01   1.9908747e-01  -3.0001678e+01
   2.5000000e+01   2.0026293e-01  -2.3956588e+01
   3.0000000e+01   2.0159138e-01  -1.9918458e+01
   3.5000000e+01   2.0294067e-01  -1.7027209e+01
   4.0000000e+01   2.0450029e-01  -1.4852813e+01
   4.5000000e+01   2.0603024e-01  -1.3156289e+01
   5.0000000e+01   2.0773447e-01  -1.1794401e+01
   5.5000000e+01   2.0942712e-01  -1.0675870e+01
   6.0000000e+01   2.1115310e-01  -9.7398851e+00
   6.5000000e+01   2.1308564e-01  -8.9443276e+00
   7.0000000e+01   2.1488710e-01  -8.2591452e+00
   7.5000000e+01   2.1687550e-01  -7.6622566e+00
   8.0000000e+01   2.1884472e-01  -7.1371799e+00
   8.5000000e+01   2.2090431e-01  -6.6712136e+00
   9.0000000e+01   2.2288045e-01  -6.2544653e+00
   9.5000000e+01   2.2497722e-01  -5.8792980e+00
   1.0000000e+02   2.2715202e-01  -5.5392982e+00
   1.0500000e+02   2.2920048e-01  -5.2296775e+00
   1.1000000e+02   2.3144961e-01  -4.9462372e+00
   1.1500000e+02   2.3359243e-01  -4.6854655e+00
   1.2000000e+02   2.3566601e-01  -4.4445977e+00
   1.2500000e+02   2.3797280e-01  -4.2213243e+00
   1.3000000e+02   2.4014540e-01  -4.0135293e+00
   1.3500000e+02   2.4235881e-01  -3.8193661e+00
   1.4000000e+02   2.4464308e-01  -3.6377734e+00
   1.4500000e+02   2.4691184e-01  -3.4671863e+00
   1.5000000e+02   2.4908850e-01  -3.3064670e+00
   1.5500000e+02   2.5134514e-01  -3.1547613e+00
   1.6000000e+02   2.5356785e-01  -3.0111225e+00
   1.6500000e+02   2.5568445e-01  -2.8750032e+00
   1.7000000e+02   2.5787979e-01  -2.7456760e+00
   1.7500000e+02   2.6015520e-01  -2.6225193e+00
   1.8000000e+02   2.6229883e-01  -2.5048792e+00
   1.8500000e+02   2.6453723e-01  -2.3926363e+00
   1.9000000e+02   2.6671114e-01  -2.2851804e+00
   1.9500000e+02   2.6896553e-01  -2.1821430e+00
   2.0000000e+02   2.7104060e-01  -2.0831823e+00
   2.0500000e+02   2.7312467e-01  -1.9879996e+00
   2.1000000e+02   2.7532642e-01  -1.8964411e+00
   2.1500000e+02   2.7738715e-01  -1.8081859e+00
   2.2000000e+02   2.7951495e-01  -1.7228894e+00
   2.2500000e+02   2.8152239e-01  -1.6404931e+00
   2.3000000e+02   2.8357403e-01  -1.5608047e+00
   2.3500000e+02   2.8568131e-01  -1.4837100e+00
   2.4000000e+02   2.8764834e-01  -1.4086576e+00
   2.4500000e+02   2.8974453e-01  -1.3360295e+00
   2.5000000e+02   2.9171455e-01  -1.2655229e+00
   2.5500000e+02   2.9371416e-01  -1.1969055e+00
   2.6000000e+02   2.9564060e-01  -1.1302196e+00
   2.6500000e+02   2.9762291e-01  -1.0650856e+00
   2.7000000e+02   2.9952919e-01  -1.0017684e+00
   2.7500000e+02   3.0163037e-01  -9.3981077e-01
   2.8000000e+02   3.0343225e-01  -8.7941142e-01
   2.8500000e+02   3.0545390e-01  -8.2039929e-01
   2.9000000e+02   3.0734053e-01  -7.6291042e-01
   2.9500000e+02   3.0917576e-01  -7.0650147e-01
   3.0000000e+02   3.1101198e-01  -6.5109735e-01
   3.0500000e+02   3.1282347e-01  -5.9699655e-01
   3.1000000e+02   3.1464195e-01  -5.4393566e-01
   3.1500000e+02   3.1656405e-01  -4.9195868e-01
   3.2000000e+02   3.1821501e-01  -4.4115155e-01
   3.2500000e+02   3.2016364e-01  -3.9099996e-01
   3.3000000e+02   3.2182480e-01  -3.4167504e-01
   3.3500000e+02   3.2368990e-01  -2.9336820e-01
   3.4000000e+02   3.2538483e-01  -2.4587963e-01
   3.4500000e+02   3.2709701e-01  -1.9881324e-01
   3.5000000e+02   3.2874579e-01  -1.5287867e-01
   3.5500000e+02   3.3045231e-01  -1.0752465e-01
   3.6000000e+02   3.3229468e-01  -6.3084941e-02
   3.6500000e+02   3.3389837e-01  -1.8903984e-02
   3.7000000e+02   3.3577193e-01   2.4346301e-02
   3.7500000e+02   3.3735550e-01   6.7313497e-02
   3.8000000e+02   3.3892804e-01   1.0937329e-01
   3.8500000e+02   3.4071466e-01   1.5110998e-01
   3.9000000e+02   3.4236017e-01   1.9204464e-01
   3.9500000e+02   3.4392400e-01   2.3290192e-01
   4.0000000e+02   3.4555484e-01   2.7283840e-01
   4.0500000e+02   3.4722245e-01   3.1239475e-01
   4.1000000e+02   3.4871574e-01   3.5175659e-01
   4.1500000e+02   3.5048446e-01   3.9066837e-01
   4.2000000e+02   3.5177551e-01   4.2879243e-01
   4.2500000e+02   3.5346165e-01   4.6673137e-01
   4.3000000e+02   3.5514315e-01   5.0428518e-01
   4.3500000e+02   3.5677395e-01   5.4136683e-01
   4.4000000e+02   3.5813663e-01   5.7832653e-01
   4.4500000e+02   3.5973060e-01   6.1464096e-01
   4.5000000e+02   3.6138946e-01   6.5077393e-01
   4.5500000e+02   3.6288621e-01   6.8665629e-01
   4.6000000e+02   3.6439292e-01   7.2183140e-01
   4.6500000e+02   3.6587594e-01   7.5709637e-01
   4.7000000e+02   3.6727972e-01   7.9190547e-01
   4.7500000e+02   3.6872400e-01   8.2653533e-01
   4.8000000e+02   3.7032838e-01   8.6081864e-01
   4.8500000e+02   3.7194107e-01   8.9503564e-01
   4.9000000e+02   3.7313635e-01   9.2864177e-01
   4.9500000e+02   3.7460279e-01   9.6234298e-01
   5.0000000e+02   3.7629899e-01   9.9557353e-01
   5.0500000e+02   3.7758688e-01   1.0284078e+00
   5.1000000e+02   3.7898795e-01   1.0613043e+00
   5.1500000e+02   3.8054722e-01   1.0940489e+00
   5.2000000e+02   3.8204330e-01   1.1262643e+00
   5.2500000e+02   3.8324853e-01   1.1586070e+00
   5.3000000e+02   3.8490032e-01   1.1904885e+00
   5.3500000e+02   3.8632480e-01   1.2224857e+00
   5.4000000e+02   3.8766372e-01   1.2537616e+00
   5.4500000e+02   3.8907855e-01   1.2853965e+00
   5.5000000e+02   3.9017278e-01   1.3166276e+00
   5.5500000e+02   3.9181279e-01   1.3476087e+00
   5.6000000e+02   3.9313606e-01   1.3785531e+00
   5.6500000e+02   3.9465378e-01   1.4094832e+00
   5.7000000e+02   3.9605400e-01   1.4400823e+00
   5.7500000e+02   3.9722735e-01   1.4703938e+00
   5.8000000e+02   3.9858693e-01   1.5007126e+00
   5.8500000e+02   3.9999418e-01   1.5308711e+00
   5.9000000e+02   4.0139612e-01   1.5610447e+00
   5.9500000e+02   4.0272358e-01   1.5909664e+00
   6.0000000e+02   4.0413154e-01   1.6208815e+00
   6.0500000e+02   4.0541899e-01   1.6503310e+00
   6.1000000e+02   4.0674754e-01   1.6798786e+00
   6.1500000e+02   4.0804411e-01   1.7092373e+00
   6.2000000e+02   4.0934393e-01   1.7385665e+00
   6.2500000e+02   4.1076062e-01   1.7678976e+00
   6.3000000e+02   4.1189246e-01   1.7965867e+00
   6.3500000e+02   4.1316615e-01   1.8255194e+00
   6.4000000e+02   4.1455094e-01   1.8545546e+00
   6.4500000e+02   4.1589721e-01   1.8835111e+00
   6.5000000e+02   4.1704120e-01   1.9117925e+00
   6.5500000e+02   4.1852795e-01   1.9409280e+00
   6.6000000e+02   4.1966404e-01   1.9690284e+00
   6.6500000e+02   4.2090725e-01   1.9974176e+00
   6.7000000e+02   4.2228133e-01   2.0260978e+00
   6.7500000e+02   4.2348821e-01   2.0541763e+00
   6.8000000e+02   4.2473551e-01   2.0823273e+00
   6.8500000e+02   4.2601780e-01   2.1105586e+00
   6.9000000e+02   4.2725816e-01   2.1385661e+00
   6.9500000e+02   4.2856360e-01   2.1666513e+00
   7.0000000e+02   4.2966243e-01   2.1941427e+00
   7.0500000e+02   4.3090851e-01   2.2219483e+00
   7.1000000e+02   4.3214287e-01   2.2498700e+00
   7.1500000e+02   4.3351990e-01   2.2779519e+00
   7.2000000e+02   4.3467418e-01   2.3053471e+00
   7.2500000e+02   4.3588454e-01   2.3329359e+00
   7.3000000e+02   4.3710517e-01   2.3606421e+00
   7.3500000e+02   4.3840381e-01   2.3882762e+00
   7.4000000e+02   4.3949644e-01   2.4154812e+00
   7.4500000e+02   4.4071079e-01   2.4428737e+00
   7.5000000e+02   4.4193543e-01   2.4703974e+00
   7.5500000e+02   4.4319819e-01   2.4978670e+00
   7.6000000e+02   4.4434841e-01   2.5250570e+00
   7.6500000e+02   4.4555172e-01   2.5522926e+00
   7.7000000e+02   4.4669571e-01   2.5794084e+00
   7.7500000e+02   4.4793933e-01   2.6067448e+00
   7.8000000e+02   4.4913841e-01   2.6340664e+00
   7.8500000e+02   4.5017572e-01   2.6606495e+00
   7.9000000e+02   4.5141198e-01   2.6879019e+00
   7.9500000e+02   4.5253247e-01   2.7148746e+00
   8.0000000e+02   4.5376263e-01   2.7420776e+00
   8.0500000e+02   4.5486140e-01   2.7690130e+00
   8.1000000e+02   4.5606059e-01   2.7961890e+00
   8.1500000e+02   4.5730222e-01   2.8233366e+00
   8.2000000e+02   4.5840979e-01   2.8502131e+00
   8.2500000e+02   4.5953059e-01   2.8770656e+00
   8.3000000e+02   4.6063260e-01   2.9039127e+00
   8.3500000e+02   4.6191142e-01   2.9311905e+00
   8.4000000e+02   4.6300811e-01   2.9580189e+00
   8.4500000e+02   4.6409301e-01   2.9848458e+00
   8.5000000e+02   4.6520229e-01   3.0116554e+00
   8.5500000e+02   4.6641596e-01   3.0387371e+00
   8.6000000e+02   4.6749280e-01   3.0655518e+00
   8.6500000e+02   4.6859513e-01   3.0923550e+00
   8.7000000e+02   4.6969469e-01   3.1193604e+00
   8.7500000e+02   4.7081141e-01   3.1461654e+00
   8.8000000e+02   4.7204289e-01   3.1734554e+00
   8.8500000e+02   4.7312529e-01   3.2002807e+00
   8.9000000e+02   4.7411607e-01   3.2268245e+00
   8.9500000e+02   4.7526542e-01   3.2539668e+00
   9.0000000e+02   4.7641743e-01   3.2810046e+00
   9.0500000e+02   4.7749148e-01   3.3078781e+00
   9.1000000e+02   4.7862052e-01   3.3349530e+00
   9.1500000e+02   4.7967923e-01   3.3618633e+00
   9.2000000e+02   4.8065484e-01   3.3884860e+00
   9.2500000e+02   4.8183906e-01   3.4159357e+00
   9.3000000e+02   4.8288828e-01   3.4427917e+00
   9.3500000e+02   4.8408838e-01   3.4702913e+00
   9.4000000e+02   4.8498504e-01   3.4968141e+00
   9.4500000e+02   4.8611954e-01   3.5240558e+00
   9.5000000e+02   4.8717102e-01   3.5513555e+00
   9.5500000e+02   4.8832253e-01   3.5786610e+00
   9.6000000e+02   4.8936194e-01   3.6058177e+00
   9.6500000e+02   4.9045756e-01   3.6332096e+00
   9.7000000e+02   4.9151993e-01   3.6606534e+00
   9.7500000e+02   4.9261279e-01   3.6881326e+00
   9.8000000e+02   4.9357027e-01   3.7151258e+00
   9.8500000e+02   4.9474103e-01   3.7430193e+00
   9.9000000e+02   4.9582792e-01   3.7706397e+00
   9.9500000e+02   4.9677930e-01   3.7977737e+00
   1.0000000e+03   4.9785062e-01   3.8254994e+00
   1.0050000e+03   4.9895312e-01   3.8532749e+00
   1.0100000e+03   4.9992687e-01   3.8807911e+00
   1.0150000e+03   5.0093192e-01   3.9084815e+00
   1.0200000e+03   5.0193446e-01   3.9361074e+00
   1.0250000e+03   5.0299667e-01   3.9641374e+00
   1.0300000e+03   5.0396213e-01   3.9919035e+00
   1.0350000e+03   5.0502038e-01   4.0200727e+00
   1.0400000e+03   5.0619382e-01   4.0486462e+00
   1.0450000e+03   5.0717396e-01   4.0766218e+00
   1.0500000e+03   5.0822872e-01   4.1050264e+00
   1.0550000e+03   5.0920592e-01   4.1331610e+00
   1.0600000e+03   5.1025554e-01   4.1617269e+00
   1.0650000e+03   5.1129193e-01   4.1903893e+00
   1.0700000e+03   5.1226404e-01   4.2187828e+00
   1.0750000e+03   5.1317256e-01   4.2470492e+00
   1.0800000e+03   5.1420379e-01   4.2759921e+00
   1.0850000e+03   5.1526727e-01   4.3050247e+00
   1.0900000e+03   5.1635673e-01   4.3343964e+00
   1.0950000e+03   5.1732050e-01   4.3632906e+00
   1.1000000e+03   5.1834469e-01   4.3926588e+00
   1.1050000e+03   5.1913183e-01   4.4211955e+00
   1.1100000e+03   5.2031280e-01   4.4513822e+00
   1.1150000e+03   5.2129296e-01   4.4807324e+00
   1.1200000e+03   5.2215273e-01   4.5102381e+00
   1.1250000e+03   5.2322730e-01   4.5402035e+00
   1.1300000e+03   5.2416740e-01   4.5699549e+00
   1.1350000e+03   5.2526551e-01   4.6004381e+00
   1.1400000e+03   5.2630059e-01   4.6308386e+00
   1.1450000e+03   5.2717458e-01   4.6610337e+00
   1.1500000e+03   5.2808124e-01   4.6911233e+00
   1.1550000e+03   5.2901443e-01   4.7218636e+00
   1.1600000e+03   5.3010660e-01   4.7531258e+00
   1.1650000e+03   5.3099475e-01   4.7837032e+00
   1.1700000e+03   5.3208348e-01   4.8153116e+00
   1.1750000e+03   5.3300867e-01   4.8464888e+00
   1.1800000e+03   5.3399462e-01   4.8782416e+00
   1.1850000e+03   5.3487875e-01   4.9098060e+00
   1.1900000e+03   5.3586316e-01   4.9418037e+00
   1.1950000e+03   5.3676760e-01   4.9737647e+00
   1.2000000e+03   5.3774702e-01   5.0063302e+00
   1.2050000e+03   5.3868647e-01   5.0387129e+00
   1.2100000e+03   5.3962675e-01   5.0715874e+00
   1.2150000e+03   5.4060160e-01   5.1048389e+00
   1.2200000e+03   5.4153699e-01   5.1379267e+00
   1.2250000e+03   5.4259961e-01   5.1719213e+00
   1.2300000e+03   5.4346869e-01   5.2055385e+00
   1.2350000e+03   5.4442552e-01   5.2394017e+00
   1.2400000e+03   5.4538230e-01   5.2738148e+00
   1.2450000e+03   5.4643840e-01   5.3089101e+00
   1.2500000e+03   5.4730196e-01   5.3436656e+00
   1.2550000e+03   5.4818890e-01   5.3787246e+00
   1.2600000e+03   5.4903494e-01   5.4141148e+00
   1.2650000e+03   5.5008659e-01   5.4504849e+00
   1.2700000e+03   5.5113763e-01   5.4872053e+00
   1.2750000e+03   5.5191648e-01   5.5232183e+00
   1.2800000e+03   5.5289959e-01   5.5604119e+00
   1.2850000e+03   5.5387018e-01   5.5978399e+00
   1.2900000e+03   5.5474726e-01   5.6354129e+00
   1.2950000e+03   5.5564889e-01   5.6736778e+00
   1.3000000e+03   5.5665126e-01   5.7127849e+00
   1.3050000e+03   5.5759313e-01   5.7516431e+00
   1.3100000e+03   5.5844912e-01   5.7909815e+00
   1.3150000e+03   5.5938598e-01   5.8310717e+00
   1.3200000e+03   5.6021328e-01   5.8714108e+00
   1.3250000e+03   5.6117501e-01   5.9125310e+00
   1.3300000e+03   5.6219768e-01   5.9546289e+00
   1.3350000e+03   5.6304884e-01   5.9966139e+00
   1.3400000e+03   5.6391226e-01   6.0391836e+00
   1.3450000e+03   5.6482710e-01   6.0826543e+00
   1.3500000e+03   5.6584507e-01   6.1271987e+00
   1.3550000e+03   5.6662706e-01   6.1712845e+00
   1.3600000e+03   5.6764418e-01   6.2172223e+00
   1.3650000e+03   5.6848577e-01   6.2631934e+00
   1.3700000e+03   5.6926135e-01   6.3097896e+00
   1.3750000e+03   5.7034537e-01   6.3580391e+00
   1.3800000e+03   5.7113961e-01   6.4064513e+00
   1.3850000e+03   5.7204480e-01   6.4560260e+00
   1.3900000e+03   5.7285300e-01   6.5062610e+00
   1.3950000e+03   5.7378311e-01   6.5577382e+00
   1.4000000e+03   5.7472853e-01   6.6102435e+00
   1.4050000e+03   5.7554472e-01   6.6635622e+00
   1.4100000e+03   5.7648752e-01   6.7182830e+00
   1.4150000e+03   5.7744878e-01   6.7746753e+00
   1.4200000e+03   5.7816932e-01   6.8311350e+00
   1.4250000e+03   5.7920107e-01   6.8901021e+00
   1.4300000e+03   5.7994901e-01   6.9492917e+00
   1.4350000e+03   5.8097380e-01   7.0114564e+00
   1.4400000e+03   5.8171832e-01   7.0736932e+00
   1.4450000e+03   5.8254035e-01   7.1380463e+00
   1.4500000e+03   5.8363642e-01   7.2051942e+00
   1.4550000e+03   5.8441183e-01   7.2731953e+00
   1.4600000e+03   5.8532917e-01   7.3434524e+00
   1.4650000e+03   5.8616923e-01   7.4158330e+00
   1.4700000e+03   5.8690699e-01   7.4896942e+00
   1.4750000e+03   5.8777531e-01   7.5667188e+00
   1.4800000e+03   5.8879791e-01   7.6467548e+00
   1.4850000e+03   5.8963418e-01   7.7290830e+00
   1.4900000e+03   5.9047620e-01   7.8140270e+00
   1.4950000e+03   5.9133947e-01   7.9024209e+00
   1.5000000e+03   5.9227968e-01   7.9941785e+00
   1.5050000e+03   5.9314038e-01   8.0895838e+00
   1.5100000e+03   5.9400134e-01   8.1889124e+00
   1.5150000e+03   5.9483861e-01   8.2921621e+00
   1.5200000e+03   5.9569713e-01   8.4003055e+00
   1.5250000e+03   5.9655510e-01   8.5134247e+00
   1.5300000e+03   5.9741133e-01   8.6319434e+00
   1.5350000e+03   5.9826711e-01   8.7563567e+00
   1.5400000e+03   5.9898827e-01   8.8864025e+00
   1.5450000e+03   5.9984197e-01   9.0242978e+00
   1.5500000e+03   6.0069313e-01   9.1699330e+00
   1.5550000e+03   6.0157540e-01   9.3241001e+00
   1.5600000e+03   6.0242621e-01   9.4877141e+00
   1.5650000e+03   6.0327561e-01   9.6617897e+00
   1.5700000e+03   6.0413311e-01   9.8471901e+00
   1.5750000e+03   6.0496240e-01   1.0045952e+01
   1.5800000e+03   6.0569692e-01   1.0258846e+01
   1.5850000e+03   6.0665434e-01   1.0489229e+01
   1.5900000e+03   6.0734624e-01   1.0736999e+01
   1.5950000e+03   6.0826121e-01   1.1007232e+01
   1.6000000e+03   6.0906395e-01   1.1301272e+01
   1.6050000e+03   6.0990486e-01   1.1623858e+01
   1.6100000e+03   6.1072782e-01   1.1979266e+01
   1.6150000e+03   6.1164915e-01   1.2373102e+01
   1.6200000e+03   6.1243804e-01   1.2812441e+01
   1.6250000e+03   6.1330741e-01   1.3306054e+01
   1.6300000e+03   6.1406346e-01   1.3864733e+01
   1.6350000e+03   6.1504580e-01   1.4504627e+01
   1.6400000e+03   6.1574923e-01   1.5243034e+01
   1.6450000e+03   6.1661551e-01   1.6107538e+01
   1.6500000e+03   6.1740931e-01   1.7133373e+01
   1.6550000e+03   6.1818978e-01   1.8372530e+01
   1.6600000e+03   6.1915940e-01   1.9900581e+01
   1.6650000e+03   6.1999000e-01   2.1833124e+01
   1.6700000e+03   6.2061390e-01   2.4357905e+01
   1.6750000e+03   6.2147606e-01   2.7803080e+01
   1.6800000e+03   6.2228440e-01   3.2787744e+01
   1.6850000e+03   6.2314523e-01   4.0650563e+01
   1.6900000e+03   6.2395202e-01   5.4915833e+01
   1.6950000e+03   6.2464294e-01   8.8829456e+01
   1.7000000e+03   6.2553418e-01   2.7338499e+02


==> zeta_AHM-3v_L100_2.txt <==
freq real imag
   1.7050000e+03   6.2620260e-01  -2.1309932e+02
   1.7100000e+03   6.2719349e-01  -7.1835743e+01
   1.7150000e+03   6.2793495e-01  -4.1352302e+01
   1.7200000e+03   6.2873677e-01  -2.8031221e+01
   1.7250000e+03   6.2953740e-01  -2.0556847e+01
   1.7300000e+03   6.3042567e-01  -1.5768809e+01
   1.7350000e+03   6.3110769e-01  -1.2437243e+01
   1.7400000e+03   6.3205584e-01  -9.9820303e+00
   1.7450000e+03   6.3270196e-01  -8.0974379e+00
   1.7500000e+03   6.3358611e-01  -6.6029705e+00
   1.7550000e+03   6.3441737e-01  -5.3880402e+00
   1.7600000e+03   6.3521165e-01  -4.3800500e+00
   1.7650000e+03   6.3588873e-01  -3.5300778e+00
   1.7700000e+03   6.3677178e-01  -2.8021890e+00
   1.7750000e+03   6.3750842e-01  -2.1716020e+00
   1.7800000e+03   6.3846371e-01  -1.6192458e+00
   1.7850000e+03   6.3919884e-01  -1.1315175e+00
   1.7900000e+03   6.3988641e-01  -6.9804548e-01
   1.7950000e+03   6.4067578e-01  -3.0834094e-01
   1.8000000e+03   6.4149812e-01   4.3516444e-02
   1.8050000e+03   6.4236000e-01   3.6342482e-01
   1.8100000e+03   6.4318165e-01   6.5516101e-01
   1.8150000e+03   6.4386568e-01   9.2185364e-01
   1.8200000e+03   6.4466874e-01   1.1688077e+00
   1.8250000e+03   6.4548817e-01   1.3969193e+00
   1.8300000e+03   6.4618931e-01   1.6081691e+00
   1.8350000e+03   6.4681247e-01   1.8045893e+00
   1.8400000e+03   6.4766971e-01   1.9894291e+00
   1.8450000e+03   6.4852132e-01   2.1623560e+00
   1.8500000e+03   6.4930181e-01   2.3249475e+00
   1.8550000e+03   6.5011661e-01   2.4781872e+00
   1.8600000e+03   6.5081256e-01   2.6224051e+00
   1.8650000e+03   6.5176401e-01   2.7604729e+00
   1.8700000e+03   6.5231931e-01   2.8890704e+00
   1.8750000e+03   6.5332791e-01   3.0137685e+00
   1.8800000e+03   6.5396165e-01   3.1311110e+00
   1.8850000e+03   6.5477294e-01   3.2436592e+00
   1.8900000e+03   6.5546365e-01   3.3506977e+00
   1.8950000e+03   6.5621526e-01   3.4537818e+00
   1.9000000e+03   6.5698681e-01   3.5526557e+00
   1.9050000e+03   6.5785015e-01   3.6480100e+00
   1.9100000e+03   6.5862083e-01   3.7393893e+00
   1.9150000e+03   6.5934376e-01   3.8268019e+00
   1.9200000e+03   6.6009221e-01   3.9117116e+00
   1.9250000e+03   6.6087405e-01   3.9930774e+00
   1.9300000e+03   6.6161935e-01   4.0723466e+00
   1.9350000e+03   6.6240329e-01   4.1494593e+00
   1.9400000e+03   6.6312411e-01   4.2231866e+00
   1.9450000e+03   6.6392662e-01   4.2952821e+00
   1.9500000e+03   6.6447117e-01   4.3643090e+00
   1.9550000e+03   6.6547155e-01   4.4333128e+00
   1.9600000e+03   6.6612874e-01   4.4988748e+00
   1.9650000e+03   6.6680809e-01   4.5626859e+00
   1.9700000e+03   6.6762465e-01   4.6258358e+00
   1.9750000e+03   6.6846321e-01   4.6870231e+00
   1.9800000e+03   6.6920106e-01   4.7467496e+00
   1.9850000e+03   6.6987749e-01   4.8044608e+00
   1.9900000e+03   6.7052985e-01   4.8608452e+00
   1.9950000e+03   6.7126540e-01   4.9165904e+00
   2.0000000e+03   6.7213983e-01   4.9715224e+00


==> zeta_AHM-3v_L100_zoom.txt <==
freq real imag
   3.5000000e+02   3.2874579e-01  -1.5287867e-01
   3.5500000e+02   3.3045231e-01  -1.0752465e-01
   3.6000000e+02   3.3229468e-01  -6.3084941e-02
   3.6500000e+02   3.3389837e-01  -1.8903984e-02
   3.7000000e+02   3.3577193e-01   2.4346301e-02
   3.7500000e+02   3.3735550e-01   6.7313497e-02
   3.8000000e+02   3.3892804e-01   1.0937329e-01


==> zeta_AHM-3v_L200.txt <==
freq real imag
   2.0000000e+01   1.9908747e-01  -1.4936804e+01
   2.5000000e+01   2.0026293e-01  -1.1898527e+01
   3.0000000e+01   2.0159138e-01  -9.8637932e+00
   3.5000000e+01   2.0294067e-01  -8.4025560e+00
   4.0000000e+01   2.0450029e-01  -7.2998041e+00
   4.5000000e+01   2.0603024e-01  -6.4360109e+00
   5.0000000e+01   2.0773447e-01  -5.7396099e+00
   5.5000000e+01   2.0942712e-01  -5.1649327e+00
   6.0000000e+01   2.1115310e-01  -4.6815720e+00
   6.5000000e+01   2.1308564e-01  -4.2684606e+00
   7.0000000e+01   2.1488710e-01  -3.9105809e+00
   7.5000000e+01   2.1687550e-01  -3.5968772e+00
   8.0000000e+01   2.1884472e-01  -3.3191367e+00
   8.5000000e+01   2.2090431e-01  -3.0709811e+00
   9.0000000e+01   2.2288045e-01  -2.8474356e+00
   9.5000000e+01   2.2497722e-01  -2.6447456e+00
   1.0000000e+02   2.2715202e-01  -2.4596032e+00
   1.0500000e+02   2.2920048e-01  -2.2897339e+00
   1.1000000e+02   2.3144961e-01  -2.1329955e+00
   1.1500000e+02   2.3359243e-01  -1.9875752e+00
   1.2000000e+02   2.3566601e-01  -1.8521236e+00
   1.2500000e+02   2.3797280e-01  -1.7255202e+00
   1.3000000e+02   2.4014540e-01  -1.6066546e+00
   1.3500000e+02   2.4235881e-01  -1.4945369e+00
   1.4000000e+02   2.4464308e-01  -1.3888398e+00
   1.4500000e+02   2.4691184e-01  -1.2886311e+00
   1.5000000e+02   2.4908850e-01  -1.1933211e+00
   1.5500000e+02   2.5134514e-01  -1.1025329e+00
   1.6000000e+02   2.5356785e-01  -1.0157371e+00
   1.6500000e+02   2.5568445e-01  -9.3275319e-01
   1.7000000e+02   2.5787979e-01  -8.5317698e-01
   1.7500000e+02   2.6015520e-01  -7.7667308e-01
   1.8000000e+02   2.6229883e-01  -7.0284212e-01
   1.8500000e+02   2.6453723e-01  -6.3179123e-01
   1.9000000e+02   2.6671114e-01  -5.6311274e-01
   1.9500000e+02   2.6896553e-01  -4.9661991e-01
   2.0000000e+02   2.7104060e-01  -4.3213442e-01
   2.0500000e+02   2.7312467e-01  -3.6950463e-01
   2.1000000e+02   2.7532642e-01  -3.0870986e-01
   2.1500000e+02   2.7738715e-01  -2.4954980e-01
   2.2000000e+02   2.7951495e-01  -1.9178909e-01
   2.2500000e+02   2.8152239e-01  -1.3546896e-01
   2.3000000e+02   2.8357403e-01  -8.0487602e-02
   2.3500000e+02   2.8568131e-01  -2.6813638e-02
   2.4000000e+02   2.8764834e-01   2.6028642e-02
   2.4500000e+02   2.8974453e-01   7.7587836e-02
   2.5000000e+02   2.9171455e-01   1.2810322e-01
   2.5500000e+02   2.9371416e-01   1.7774860e-01
   2.6000000e+02   2.9564060e-01   2.2642800e-01
   2.6500000e+02   2.9762291e-01   2.7447139e-01
   2.7000000e+02   2.9952919e-01   3.2156845e-01
   2.7500000e+02   3.0163037e-01   3.6813411e-01
   2.8000000e+02   3.0343225e-01   4.1393090e-01
   2.8500000e+02   3.0545390e-01   4.5909391e-01
   2.9000000e+02   3.0734053e-01   5.0345385e-01
   2.9500000e+02   3.0917576e-01   5.4742333e-01
   3.0000000e+02   3.1101198e-01   5.9104894e-01
   3.0500000e+02   3.1282347e-01   6.3400582e-01
   3.1000000e+02   3.1464195e-01   6.7653295e-01
   3.1500000e+02   3.1656405e-01   7.1856374e-01
   3.2000000e+02   3.1821501e-01   7.5999127e-01
   3.2500000e+02   3.2016364e-01   8.0131047e-01
   3.3000000e+02   3.2182480e-01   8.4233227e-01
   3.3500000e+02   3.2368990e-01   8.8284868e-01
   3.4000000e+02   3.2538483e-01   9.2304420e-01
   3.4500000e+02   3.2709701e-01   9.6330079e-01
   3.5000000e+02   3.2874579e-01   1.0028958e+00
   3.5500000e+02   3.3045231e-01   1.0423686e+00
   3.6000000e+02   3.3229468e-01   1.0813745e+00
   3.6500000e+02   3.3389837e-01   1.1205590e+00
   3.7000000e+02   3.3577193e-01   1.1592411e+00
   3.7500000e+02   3.3735550e-01   1.1980602e+00
   3.8000000e+02   3.3892804e-01   1.2363846e+00
   3.8500000e+02   3.4071466e-01   1.2747919e+00
   3.9000000e+02   3.4236017e-01   1.3127975e+00
   3.9500000e+02   3.4392400e-01   1.3511207e+00
   4.0000000e+02   3.4555484e-01   1.3889138e+00
   4.0500000e+02   3.4722245e-01   1.4267139e+00
   4.1000000e+02   3.4871574e-01   1.4647034e+00
   4.1500000e+02   3.5048446e-01   1.5026245e+00
   4.2000000e+02   3.5177551e-01   1.5401378e+00
   4.2500000e+02   3.5346165e-01   1.5778449e+00
   4.3000000e+02   3.5514315e-01   1.6155454e+00
   4.3500000e+02   3.5677395e-01   1.6531524e+00
   4.4000000e+02   3.5813663e-01   1.6910172e+00
   4.4500000e+02   3.5973060e-01   1.7286179e+00
   4.5000000e+02   3.6138946e-01   1.7664206e+00
   4.5500000e+02   3.6288621e-01   1.8043589e+00
   4.6000000e+02   3.6439292e-01   1.8419798e+00
   4.6500000e+02   3.6587594e-01   1.8800846e+00
   4.7000000e+02   3.6727972e-01   1.9181325e+00
   4.7500000e+02   3.6872400e-01   1.9564059e+00
   4.8000000e+02   3.7032838e-01   1.9947438e+00
   4.8500000e+02   3.7194107e-01   2.0334337e+00
   4.9000000e+02   3.7313635e-01   2.0719392e+00
   4.9500000e+02   3.7460279e-01   2.1109750e+00
   5.0000000e+02   3.7629899e-01   2.1499852e+00
   5.0500000e+02   3.7758688e-01   2.1890549e+00
   5.1000000e+02   3.7898795e-01   2.2286543e+00
   5.1500000e+02   3.8054722e-01   2.2685820e+00
   5.2000000e+02   3.8204330e-01   2.3084746e+00
   5.2500000e+02   3.8324853e-01   2.3490037e+00
   5.3000000e+02   3.8490032e-01   2.3895970e+00
   5.3500000e+02   3.8632480e-01   2.4308490e+00
   5.4000000e+02   3.8766372e-01   2.4719419e+00
   5.4500000e+02   3.8907855e-01   2.5139764e+00
   5.5000000e+02   3.9017278e-01   2.5562121e+00
   5.5500000e+02   3.9181279e-01   2.5988267e+00
   5.6000000e+02   3.9313606e-01   2.6420594e+00
   5.6500000e+02   3.9465378e-01   2.6859607e+00
   5.7000000e+02   3.9605400e-01   2.7302441e+00
   5.7500000e+02   3.9722735e-01   2.7749856e+00
   5.8000000e+02   3.9858693e-01   2.8205155e+00
   5.8500000e+02   3.9999418e-01   2.8667042e+00
   5.9000000e+02   4.0139612e-01   2.9137687e+00
   5.9500000e+02   4.0272358e-01   2.9614867e+00
   6.0000000e+02   4.0413154e-01   3.0101520e+00
   6.0500000e+02   4.0541899e-01   3.0593585e+00
   6.1000000e+02   4.0674754e-01   3.1097272e+00
   6.1500000e+02   4.0804411e-01   3.1610335e+00
   6.2000000e+02   4.0934393e-01   3.2135047e+00
   6.2500000e+02   4.1076062e-01   3.2672464e+00
   6.3000000e+02   4.1189246e-01   3.3216959e+00
   6.3500000e+02   4.1316615e-01   3.3778277e+00
   6.4000000e+02   4.1455094e-01   3.4355981e+00
   6.4500000e+02   4.1589721e-01   3.4949327e+00
   6.5000000e+02   4.1704120e-01   3.5553533e+00
   6.5500000e+02   4.1852795e-01   3.6185192e+00
   6.6000000e+02   4.1966404e-01   3.6826850e+00
   6.6500000e+02   4.2090725e-01   3.7493340e+00
   6.7000000e+02   4.2228133e-01   3.8186460e+00
   6.7500000e+02   4.2348821e-01   3.8899260e+00
   6.8000000e+02   4.2473551e-01   3.9640688e+00
   6.8500000e+02   4.2601780e-01   4.0413303e+00
   6.9000000e+02   4.2725816e-01   4.1216849e+00
   6.9500000e+02   4.2856360e-01   4.2057486e+00
   7.0000000e+02   4.2966243e-01   4.2932063e+00
   7.0500000e+02   4.3090851e-01   4.3853712e+00
   7.1000000e+02   4.3214287e-01   4.4825082e+00
   7.1500000e+02   4.3351990e-01   4.5851924e+00
   7.2000000e+02   4.3467418e-01   4.6931892e+00
   7.2500000e+02   4.3588454e-01   4.8080886e+00
   7.3000000e+02   4.3710517e-01   4.9306413e+00
   7.3500000e+02   4.3840381e-01   5.0616272e+00
   7.4000000e+02   4.3949644e-01   5.2018337e+00
   7.4500000e+02   4.4071079e-01   5.3532372e+00
   7.5000000e+02   4.4193543e-01   5.5174109e+00
   7.5500000e+02   4.4319819e-01   5.6961380e+00
   7.6000000e+02   4.4434841e-01   5.8915937e+00
   7.6500000e+02   4.4555172e-01   6.1070614e+00
   7.7000000e+02   4.4669571e-01   6.3460641e+00
   7.7500000e+02   4.4793933e-01   6.6135993e+00
   7.8000000e+02   4.4913841e-01   6.9153987e+00
   7.8500000e+02   4.5017572e-01   7.2585108e+00
   7.9000000e+02   4.5141198e-01   7.6546589e+00
   7.9500000e+02   4.5253247e-01   8.1168858e+00
   8.0000000e+02   4.5376263e-01   8.6651671e+00
   8.0500000e+02   4.5486140e-01   9.3269113e+00
   8.1000000e+02   4.5606059e-01   1.0144105e+01
   8.1500000e+02   4.5730222e-01   1.1180922e+01
   8.2000000e+02   4.5840979e-01   1.2542971e+01
   8.2500000e+02   4.5953059e-01   1.4417388e+01
   8.3000000e+02   4.6063260e-01   1.7168014e+01
   8.3500000e+02   4.6191142e-01   2.1610365e+01
   8.4000000e+02   4.6300811e-01   3.0023952e+01
   8.4500000e+02   4.6409301e-01   5.2135790e+01
   8.5000000e+02   4.6520229e-01   2.7058922e+02
   8.5500000e+02   4.6641596e-01  -7.4647496e+01
   8.6000000e+02   4.6749280e-01  -3.0858700e+01
   8.6500000e+02   4.6859513e-01  -1.8612548e+01
   8.7000000e+02   4.6969469e-01  -1.2841834e+01
   8.7500000e+02   4.7081141e-01  -9.4784994e+00
   8.8000000e+02   4.7204289e-01  -7.2713777e+00
   8.8500000e+02   4.7312529e-01  -5.7092306e+00
   8.9000000e+02   4.7411607e-01  -4.5431918e+00
   8.9500000e+02   4.7526542e-01  -3.6370588e+00
   9.0000000e+02   4.7641743e-01  -2.9115872e+00
   9.0500000e+02   4.7749148e-01  -2.3165686e+00
   9.1000000e+02   4.7862052e-01  -1.8184454e+00
   9.1500000e+02   4.7967923e-01  -1.3947853e+00
   9.2000000e+02   4.8065484e-01  -1.0295329e+00
   9.2500000e+02   4.8183906e-01  -7.0977571e-01
   9.3000000e+02   4.8288828e-01  -4.2812806e-01
   9.3500000e+02   4.8408838e-01  -1.7664655e-01
   9.4000000e+02   4.8498504e-01   4.8245225e-02
   9.4500000e+02   4.8611954e-01   2.5233234e-01
   9.5000000e+02   4.8717102e-01   4.3821608e-01
   9.5500000e+02   4.8832253e-01   6.0847794e-01
   9.6000000e+02   4.8936194e-01   7.6511327e-01
   9.6500000e+02   4.9045756e-01   9.1027787e-01
   9.7000000e+02   4.9151993e-01   1.0452624e+00
   9.7500000e+02   4.9261279e-01   1.1712859e+00
   9.8000000e+02   4.9357027e-01   1.2888706e+00
   9.8500000e+02   4.9474103e-01   1.4002904e+00
   9.9000000e+02   4.9582792e-01   1.5051317e+00
   9.9500000e+02   4.9677930e-01   1.6038349e+00
   1.0000000e+03   4.9785062e-01   1.6980440e+00
   1.0050000e+03   4.9895312e-01   1.7877093e+00
   1.0100000e+03   4.9992687e-01   1.8729517e+00
   1.0150000e+03   5.0093192e-01   1.9545820e+00
   1.0200000e+03   5.0193446e-01   2.0326941e+00
   1.0250000e+03   5.0299667e-01   2.1080509e+00
   1.0300000e+03   5.0396213e-01   2.1802452e+00
   1.0350000e+03   5.0502038e-01   2.2501768e+00
   1.0400000e+03   5.0619382e-01   2.3180544e+00
   1.0450000e+03   5.0717396e-01   2.3830622e+00
   1.0500000e+03   5.0822872e-01   2.4463942e+00
   1.0550000e+03   5.0920592e-01   2.5075021e+00
   1.0600000e+03   5.1025554e-01   2.5672234e+00
   1.0650000e+03   5.1129193e-01   2.6253464e+00
   1.0700000e+03   5.1226404e-01   2.6816176e+00
   1.0750000e+03   5.1317256e-01   2.7362804e+00
   1.0800000e+03   5.1420379e-01   2.7902309e+00
   1.0850000e+03   5.1526727e-01   2.8429668e+00
   1.0900000e+03   5.1635673e-01   2.8948147e+00
   1.0950000e+03   5.1732050e-01   2.9450288e+00
   1.1000000e+03   5.1834469e-01   2.9946255e+00
   1.1050000e+03   5.1913183e-01   3.0423587e+00
   1.1100000e+03   5.2031280e-01   3.0907647e+00
   1.1150000e+03   5.2129296e-01   3.1374075e+00
   1.1200000e+03   5.2215273e-01   3.1833254e+00
   1.1250000e+03   5.2322730e-01   3.2288656e+00
   1.1300000e+03   5.2416740e-01   3.2733939e+00
   1.1350000e+03   5.2526551e-01   3.3178928e+00
   1.1400000e+03   5.2630059e-01   3.3615815e+00
   1.1450000e+03   5.2717458e-01   3.4043686e+00
   1.1500000e+03   5.2808124e-01   3.4463831e+00
   1.1550000e+03   5.2901443e-01   3.4884079e+00
   1.1600000e+03   5.3010660e-01   3.5303391e+00
   1.1650000e+03   5.3099475e-01   3.5709931e+00
   1.1700000e+03   5.3208348e-01   3.6121067e+00
   1.1750000e+03   5.3300867e-01   3.6522379e+00
   1.1800000e+03   5.3399462e-01   3.6924113e+00
   1.1850000e+03   5.3487875e-01   3.7318802e+00
   1.1900000e+03   5.3586316e-01   3.7712815e+00
   1.1950000e+03   5.3676760e-01   3.8101600e+00
   1.2000000e+03   5.3774702e-01   3.8491697e+00
   1.2050000e+03   5.3868647e-01   3.8875357e+00
   1.2100000e+03   5.3962675e-01   3.9259438e+00
   1.2150000e+03   5.4060160e-01   3.9642893e+00
   1.2200000e+03   5.4153699e-01   4.0020409e+00
   1.2250000e+03   5.4259961e-01   4.0402775e+00
   1.2300000e+03   5.4346869e-01   4.0777224e+00
   1.2350000e+03   5.4442552e-01   4.1150057e+00
   1.2400000e+03   5.4538230e-01   4.1524376e+00
   1.2450000e+03   5.4643840e-01   4.1901554e+00
   1.2500000e+03   5.4730196e-01   4.2271418e+00
   1.2550000e+03   5.4818890e-01   4.2640439e+00
   1.2600000e+03   5.4903494e-01   4.3008926e+00
   1.2650000e+03   5.5008659e-01   4.3383391e+00
   1.2700000e+03   5.5113763e-01   4.3757556e+00
   1.2750000e+03   5.5191648e-01   4.4120856e+00
   1.2800000e+03   5.5289959e-01   4.4492178e+00
   1.2850000e+03   5.5387018e-01   4.4862056e+00
   1.2900000e+03   5.5474726e-01   4.5229590e+00
   1.2950000e+03   5.5564889e-01   4.5600236e+00
   1.3000000e+03   5.5665126e-01   4.5975475e+00
   1.3050000e+03   5.5759313e-01   4.6344369e+00
   1.3100000e+03   5.5844912e-01   4.6714176e+00
   1.3150000e+03   5.5938598e-01   4.7087571e+00
   1.3200000e+03   5.6021328e-01   4.7459476e+00
   1.3250000e+03   5.6117501e-01   4.7835159e+00
   1.3300000e+03   5.6219768e-01   4.8216523e+00
   1.3350000e+03   5.6304884e-01   4.8592591e+00
   1.3400000e+03   5.6391226e-01   4.8970262e+00
   1.3450000e+03   5.6482710e-01   4.9352610e+00
   1.3500000e+03   5.6584507e-01   4.9741268e+00
   1.3550000e+03   5.6662706e-01   5.0120807e+00
   1.3600000e+03   5.6764418e-01   5.0514219e+00
   1.3650000e+03   5.6848577e-01   5.0903191e+00
   1.3700000e+03   5.6926135e-01   5.1293505e+00
   1.3750000e+03   5.7034537e-01   5.1695296e+00
   1.3800000e+03   5.7113961e-01   5.2093497e+00
   1.3850000e+03   5.7204480e-01   5.2497934e+00
   1.3900000e+03   5.7285300e-01   5.2903396e+00
   1.3950000e+03   5.7378311e-01   5.3315501e+00
   1.4000000e+03   5.7472853e-01   5.3731890e+00
   1.4050000e+03   5.7554472e-01   5.4150179e+00
   1.4100000e+03   5.7648752e-01   5.4576000e+00
   1.4150000e+03   5.7744878e-01   5.5011774e+00
   1.4200000e+03   5.7816932e-01   5.5441160e+00
   1.4250000e+03   5.7920107e-01   5.5888239e+00
   1.4300000e+03   5.7994901e-01   5.6329814e+00
   1.4350000e+03   5.8097380e-01   5.6793036e+00
   1.4400000e+03   5.8171832e-01   5.7248469e+00
   1.4450000e+03   5.8254035e-01   5.7716116e+00
   1.4500000e+03   5.8363642e-01   5.8202283e+00
   1.4550000e+03   5.8441183e-01   5.8687037e+00
   1.4600000e+03   5.8532917e-01   5.9183844e+00
   1.4650000e+03   5.8616923e-01   5.9690767e+00
   1.4700000e+03   5.8690699e-01   6.0200709e+00
   1.4750000e+03   5.8777531e-01   6.0729771e+00
   1.4800000e+03   5.8879791e-01   6.1275638e+00
   1.4850000e+03   5.8963418e-01   6.1830248e+00
   1.4900000e+03   5.9047620e-01   6.2395882e+00
   1.4950000e+03   5.9133947e-01   6.2979835e+00
   1.5000000e+03   5.9227968e-01   6.3580090e+00
   1.5050000e+03   5.9314038e-01   6.4198215e+00
   1.5100000e+03   5.9400134e-01   6.4835560e+00
   1.5150000e+03   5.9483861e-01   6.5490543e+00
   1.5200000e+03   5.9569713e-01   6.6171161e+00
   1.5250000e+03   5.9655510e-01   6.6876304e+00
   1.5300000e+03   5.9741133e-01   6.7608056e+00
   1.5350000e+03   5.9826711e-01   6.8368955e+00
   1.5400000e+03   5.9898827e-01   6.9153666e+00
   1.5450000e+03   5.9984197e-01   6.9981300e+00
   1.5500000e+03   6.0069313e-01   7.0847295e+00
   1.5550000e+03   6.0157540e-01   7.1755640e+00
   1.5600000e+03   6.0242621e-01   7.2710990e+00
   1.5650000e+03   6.0327561e-01   7.3718346e+00
   1.5700000e+03   6.0413311e-01   7.4780413e+00
   1.5750000e+03   6.0496240e-01   7.5910696e+00
   1.5800000e+03   6.0569692e-01   7.7108916e+00
   1.5850000e+03   6.0665434e-01   7.8399297e+00
   1.5900000e+03   6.0734624e-01   7.9769793e+00
   1.5950000e+03   6.0826121e-01   8.1258097e+00
   1.6000000e+03   6.0906395e-01   8.2862017e+00
   1.6050000e+03   6.0990486e-01   8.4610095e+00
   1.6100000e+03   6.1072782e-01   8.6522148e+00
   1.6150000e+03   6.1164915e-01   8.8626031e+00
   1.6200000e+03   6.1243804e-01   9.0957445e+00
   1.6250000e+03   6.1330741e-01   9.3559963e+00
   1.6300000e+03   6.1406346e-01   9.6485134e+00
   1.6350000e+03   6.1504580e-01   9.9821343e+00
   1.6400000e+03   6.1574923e-01   1.0364495e+01
   1.6450000e+03   6.1661551e-01   1.0810141e+01
   1.6500000e+03   6.1740931e-01   1.1336280e+01
   1.6550000e+03   6.1818978e-01   1.1969242e+01
   1.6600000e+03   6.1915940e-01   1.2746794e+01
   1.6650000e+03   6.1999000e-01   1.3726428e+01
   1.6700000e+03   6.2061390e-01   1.5001750e+01
   1.6750000e+03   6.2147606e-01   1.6737683e+01
   1.6800000e+03   6.2228440e-01   1.9243359e+01
   1.6850000e+03   6.2314523e-01   2.3188106e+01
   1.6900000e+03   6.2395202e-01   3.0334078e+01
   1.6950000e+03   6.2464294e-01   4.7303963e+01
   1.7000000e+03   6.2553418e-01   1.3959505e+02
   1.7050000e+03   6.2620260e-01  -1.0363421e+02
   1.7100000e+03   6.2719349e-01  -3.2988653e+01
   1.7150000e+03   6.2793495e-01  -1.7733868e+01
   1.7200000e+03   6.2873677e-01  -1.1059990e+01
   1.7250000e+03   6.2953740e-01  -7.3094647e+00
   1.7300000e+03   6.3042567e-01  -4.9021098e+00
   1.7350000e+03   6.3110769e-01  -3.2232502e+00
   1.7400000e+03   6.3205584e-01  -1.9820254e+00
   1.7450000e+03   6.3270196e-01  -1.0266370e+00
   1.7500000e+03   6.3358611e-01  -2.6604757e-01
   1.7550000e+03   6.3441737e-01   3.5479058e-01
   1.7600000e+03   6.3521165e-01   8.7216952e-01
   1.7650000e+03   6.3588873e-01   1.3102777e+00
   1.7700000e+03   6.3677178e-01   1.6876179e+00
   1.7750000e+03   6.3750842e-01   2.0163324e+00
   1.7800000e+03   6.3846371e-01   2.3061043e+00
   1.7850000e+03   6.3919884e-01   2.5634180e+00
   1.7900000e+03   6.3988641e-01   2.7931490e+00
   1.7950000e+03   6.4067578e-01   3.0014756e+00
   1.8000000e+03   6.4149812e-01   3.1908895e+00
   1.8050000e+03   6.4236000e-01   3.3645280e+00
   1.8100000e+03   6.4318165e-01   3.5239197e+00
   1.8150000e+03   6.4386568e-01   3.6703438e+00
   1.8200000e+03   6.4466874e-01   3.8075703e+00
   1.8250000e+03   6.4548817e-01   3.9352106e+00
   1.8300000e+03   6.4618931e-01   4.0541620e+00
   1.8350000e+03   6.4681247e-01   4.1655366e+00
   1.8400000e+03   6.4766971e-01   4.2717973e+00
   1.8450000e+03   6.4852132e-01   4.3719356e+00
   1.8500000e+03   6.4930181e-01   4.4669447e+00
   1.8550000e+03   6.5011661e-01   4.5573006e+00
   1.8600000e+03   6.5081256e-01   4.6428901e+00
   1.8650000e+03   6.5176401e-01   4.7261966e+00
   1.8700000e+03   6.5231931e-01   4.8035577e+00
   1.8750000e+03   6.5332791e-01   4.8802421e+00
   1.8800000e+03   6.5396165e-01   4.9525254e+00
   1.8850000e+03   6.5477294e-01   5.0227303e+00
   1.8900000e+03   6.5546365e-01   5.0899285e+00
   1.8950000e+03   6.5621526e-01   5.1554844e+00
   1.9000000e+03   6.5698681e-01   5.2189711e+00
   1.9050000e+03   6.5785015e-01   5.2809247e+00
   1.9100000e+03   6.5862083e-01   5.3407508e+00
   1.9150000e+03   6.5934376e-01   5.3983315e+00
   1.9200000e+03   6.6009221e-01   5.4550166e+00
   1.9250000e+03   6.6087405e-01   5.5096612e+00
   1.9300000e+03   6.6161935e-01   5.5636180e+00
   1.9350000e+03   6.6240329e-01   5.6167408e+00
   1.9400000e+03   6.6312411e-01   5.6677222e+00
   1.9450000e+03   6.6392662e-01   5.7182434e+00
   1.9500000e+03   6.6447117e-01   5.7668016e+00
   1.9550000e+03   6.6547155e-01   5.8163817e+00
   1.9600000e+03   6.6612874e-01   5.8635091e+00
   1.9650000e+03   6.6680809e-01   5.9098234e+00
   1.9700000e+03   6.6762465e-01   5.9563667e+00
   1.9750000e+03   6.6846321e-01   6.0017944e+00
   1.9800000e+03   6.6920106e-01   6.0465677e+00
   1.9850000e+03   6.6987749e-01   6.0900950e+00
   1.9900000e+03   6.7052985e-01   6.1330303e+00
   1.9950000e+03   6.7126540e-01   6.1760295e+00
   2.0000000e+03   6.7213983e-01   6.2188890e+00


==> zeta_guess+ingard_L100.txt <==
freq real imag
 2.00000000e+01 6.56072612e-02 -2.99650970e+01
 2.50000000e+01 7.33518443e-02 -2.39189530e+01
 3.00000000e+01 8.03537629e-02 -1.98803772e+01
 3.50000000e+01 8.67929741e-02 -1.69891213e+01
 4.00000000e+01 9.27867296e-02 -1.48150338e+01
 4.50000000e+01 9.84164730e-02 -1.31191253e+01
 5.00000000e+01 1.03741503e-01 -1.17579916e+01
 5.50000000e+01 1.08806584e-01 -1.06403685e+01
 6.00000000e+01 1.13646496e-01 -9.70540821e+00
 6.50000000e+01 1.18288896e-01 -8.91098171e+00
 7.00000000e+01 1.22756207e-01 -8.22699414e+00
 7.50000000e+01 1.27066912e-01 -7.63137387e+00
 8.00000000e+01 1.31236456e-01 -7.10756554e+00
 8.50000000e+01 1.35277902e-01 -6.64290793e+00
 9.00000000e+01 1.39202419e-01 -6.22755236e+00
 9.50000000e+01 1.43019644e-01 -5.85372272e+00
 1.00000000e+02 1.46737959e-01 -5.51519743e+00
 1.05000000e+02 1.50364711e-01 -5.20693937e+00
 1.10000000e+02 1.53906383e-01 -4.92482679e+00
 1.15000000e+02 1.57368726e-01 -4.66545433e+00
 1.20000000e+02 1.60756875e-01 -4.42598385e+00
 1.25000000e+02 1.64075434e-01 -4.20403097e+00
 1.30000000e+02 1.67328549e-01 -3.99757790e+00
 1.35000000e+02 1.70519975e-01 -3.80490551e+00
 1.40000000e+02 1.73653118e-01 -3.62454008e+00
 1.45000000e+02 1.76731086e-01 -3.45521097e+00
 1.50000000e+02 1.79756718e-01 -3.29581677e+00
 1.55000000e+02 1.82732621e-01 -3.14539806e+00
 1.60000000e+02 1.85661191e-01 -3.00311522e+00
 1.65000000e+02 1.88544641e-01 -2.86823027e+00
 1.70000000e+02 1.91385015e-01 -2.74009194e+00
 1.75000000e+02 1.94184208e-01 -2.61812329e+00
 1.80000000e+02 1.96943982e-01 -2.50181141e+00
 1.85000000e+02 1.99665977e-01 -2.39069874e+00
 1.90000000e+02 2.02351721e-01 -2.28437581e+00
 1.95000000e+02 2.05002645e-01 -2.18247508e+00
 2.00000000e+02 2.07620087e-01 -2.08466569e+00
 2.05000000e+02 2.10205302e-01 -1.99064902e+00
 2.10000000e+02 2.12759470e-01 -1.90015481e+00
 2.15000000e+02 2.15283700e-01 -1.81293789e+00
 2.20000000e+02 2.17779037e-01 -1.72877533e+00
 2.25000000e+02 2.20246468e-01 -1.64746399e+00
 2.30000000e+02 2.22686924e-01 -1.56881832e+00
 2.35000000e+02 2.25101286e-01 -1.49266854e+00
 2.40000000e+02 2.27490390e-01 -1.41885897e+00
 2.45000000e+02 2.29855026e-01 -1.34724660e+00
 2.50000000e+02 2.32195946e-01 -1.27769984e+00
 2.55000000e+02 2.34513864e-01 -1.21009737e+00
 2.60000000e+02 2.36809459e-01 -1.14432717e+00
 2.65000000e+02 2.39083377e-01 -1.08028566e+00
 2.70000000e+02 2.41336235e-01 -1.01787688e+00
 2.75000000e+02 2.43568621e-01 -9.57011856e-01
 2.80000000e+02 2.45781095e-01 -8.97607907e-01
 2.85000000e+02 2.47974193e-01 -8.39588144e-01
 2.90000000e+02 2.50148430e-01 -7.82880954e-01
 2.95000000e+02 2.52304295e-01 -7.27419555e-01
 3.00000000e+02 2.54442258e-01 -6.73141593e-01
 3.05000000e+02 2.56562771e-01 -6.19988780e-01
 3.10000000e+02 2.58666265e-01 -5.67906567e-01
 3.15000000e+02 2.60753155e-01 -5.16843847e-01
 3.20000000e+02 2.62823840e-01 -4.66752686e-01
 3.25000000e+02 2.64878702e-01 -4.17588080e-01
 3.30000000e+02 2.66918111e-01 -3.69307733e-01
 3.35000000e+02 2.68942419e-01 -3.21871854e-01
 3.40000000e+02 2.70951969e-01 -2.75242975e-01
 3.45000000e+02 2.72947089e-01 -2.29385780e-01
 3.50000000e+02 2.74928096e-01 -1.84266954e-01
 3.55000000e+02 2.76895296e-01 -1.39855042e-01
 3.60000000e+02 2.78848983e-01 -9.61203168e-02
 3.65000000e+02 2.80789441e-01 -5.30346648e-02
 3.70000000e+02 2.82716947e-01 -1.05714745e-02
 3.75000000e+02 2.84631765e-01 3.12944627e-02
 3.80000000e+02 2.86534152e-01 7.25870453e-02
 3.85000000e+02 2.88424357e-01 1.13328946e-01
 3.90000000e+02 2.90302620e-01 1.53541692e-01
 3.95000000e+02 2.92169174e-01 1.93245735e-01
 4.00000000e+02 2.94024244e-01 2.32460520e-01
 4.05000000e+02 2.95868049e-01 2.71204547e-01
 4.10000000e+02 2.97700799e-01 3.09495431e-01
 4.15000000e+02 2.99522701e-01 3.47349951e-01
 4.20000000e+02 3.01333953e-01 3.84784102e-01
 4.25000000e+02 3.03134748e-01 4.21813144e-01
 4.30000000e+02 3.04925274e-01 4.58451638e-01
 4.35000000e+02 3.06705712e-01 4.94713496e-01
 4.40000000e+02 3.08476241e-01 5.30612006e-01
 4.45000000e+02 3.10237030e-01 5.66159880e-01
 4.50000000e+02 3.11988248e-01 6.01369274e-01
 4.55000000e+02 3.13730057e-01 6.36251828e-01
 4.60000000e+02 3.15462614e-01 6.70818690e-01
 4.65000000e+02 3.17186074e-01 7.05080542e-01
 4.70000000e+02 3.18900585e-01 7.39047628e-01
 4.75000000e+02 3.20606293e-01 7.72729772e-01
 4.80000000e+02 3.22303340e-01 8.06136407e-01
 4.85000000e+02 3.23991865e-01 8.39276590e-01
 4.90000000e+02 3.25672000e-01 8.72159022e-01
 4.95000000e+02 3.27343879e-01 9.04792070e-01
 5.00000000e+02 3.29007627e-01 9.37183778e-01
 5.05000000e+02 3.30663370e-01 9.69341888e-01
 5.10000000e+02 3.32311230e-01 1.00127385e+00
 5.15000000e+02 3.33951325e-01 1.03298685e+00
 5.20000000e+02 3.35583770e-01 1.06448780e+00
 5.25000000e+02 3.37208679e-01 1.09578336e+00
 5.30000000e+02 3.38826161e-01 1.12687998e+00
 5.35000000e+02 3.40436324e-01 1.15778386e+00
 5.40000000e+02 3.42039274e-01 1.18850098e+00
 5.45000000e+02 3.43635113e-01 1.21903714e+00
 5.50000000e+02 3.45223941e-01 1.24939794e+00
 5.55000000e+02 3.46805857e-01 1.27958877e+00
 5.60000000e+02 3.48380956e-01 1.30961487e+00
 5.65000000e+02 3.49949332e-01 1.33948129e+00
 5.70000000e+02 3.51511076e-01 1.36919294e+00
 5.75000000e+02 3.53066279e-01 1.39875456e+00
 5.80000000e+02 3.54615027e-01 1.42817075e+00
 5.85000000e+02 3.56157408e-01 1.45744596e+00
 5.90000000e+02 3.57693504e-01 1.48658452e+00
 5.95000000e+02 3.59223398e-01 1.51559062e+00
 6.00000000e+02 3.60747170e-01 1.54446832e+00
 6.05000000e+02 3.62264900e-01 1.57322159e+00
 6.10000000e+02 3.63776664e-01 1.60185426e+00
 6.15000000e+02 3.65282538e-01 1.63037006e+00
 6.20000000e+02 3.66782596e-01 1.65877263e+00
 6.25000000e+02 3.68276910e-01 1.68706550e+00
 6.30000000e+02 3.69765553e-01 1.71525210e+00
 6.35000000e+02 3.71248593e-01 1.74333579e+00
 6.40000000e+02 3.72726098e-01 1.77131982e+00
 6.45000000e+02 3.74198137e-01 1.79920738e+00
 6.50000000e+02 3.75664774e-01 1.82700156e+00
 6.55000000e+02 3.77126074e-01 1.85470539e+00
 6.60000000e+02 3.78582101e-01 1.88232183e+00
 6.65000000e+02 3.80032915e-01 1.90985375e+00
 6.70000000e+02 3.81478579e-01 1.93730399e+00
 6.75000000e+02 3.82919152e-01 1.96467528e+00
 6.80000000e+02 3.84354693e-01 1.99197032e+00
 6.85000000e+02 3.85785258e-01 2.01919176e+00
 6.90000000e+02 3.87210905e-01 2.04634218e+00
 6.95000000e+02 3.88631690e-01 2.07342409e+00
 7.00000000e+02 3.90047665e-01 2.10043999e+00
 7.05000000e+02 3.91458886e-01 2.12739230e+00
 7.10000000e+02 3.92865405e-01 2.15428341e+00
 7.15000000e+02 3.94267273e-01 2.18111565e+00
 7.20000000e+02 3.95664541e-01 2.20789133e+00
 7.25000000e+02 3.97057260e-01 2.23461271e+00
 7.30000000e+02 3.98445477e-01 2.26128202e+00
 7.35000000e+02 3.99829241e-01 2.28790142e+00
 7.40000000e+02 4.01208600e-01 2.31447309e+00
 7.45000000e+02 4.02583600e-01 2.34099913e+00
 7.50000000e+02 4.03954287e-01 2.36748164e+00
 7.55000000e+02 4.05320705e-01 2.39392268e+00
 7.60000000e+02 4.06682900e-01 2.42032428e+00
 7.65000000e+02 4.08040915e-01 2.44668845e+00
 7.70000000e+02 4.09394791e-01 2.47301717e+00
 7.75000000e+02 4.10744573e-01 2.49931241e+00
 7.80000000e+02 4.12090301e-01 2.52557610e+00
 7.85000000e+02 4.13432015e-01 2.55181016e+00
 7.90000000e+02 4.14769757e-01 2.57801649e+00
 7.95000000e+02 4.16103566e-01 2.60419698e+00
 8.00000000e+02 4.17433479e-01 2.63035349e+00
 8.05000000e+02 4.18759537e-01 2.65648789e+00
 8.10000000e+02 4.20081776e-01 2.68260200e+00
 8.15000000e+02 4.21400233e-01 2.70869766e+00
 8.20000000e+02 4.22714946e-01 2.73477669e+00
 8.25000000e+02 4.24025950e-01 2.76084090e+00
 8.30000000e+02 4.25333280e-01 2.78689209e+00
 8.35000000e+02 4.26636972e-01 2.81293205e+00
 8.40000000e+02 4.27937060e-01 2.83896257e+00
 8.45000000e+02 4.29233577e-01 2.86498543e+00
 8.50000000e+02 4.30526557e-01 2.89100243e+00
 8.55000000e+02 4.31816034e-01 2.91701533e+00
 8.60000000e+02 4.33102039e-01 2.94302592e+00
 8.65000000e+02 4.34384604e-01 2.96903597e+00
 8.70000000e+02 4.35663761e-01 2.99504727e+00
 8.75000000e+02 4.36939541e-01 3.02106160e+00
 8.80000000e+02 4.38211974e-01 3.04708074e+00
 8.85000000e+02 4.39481091e-01 3.07310650e+00
 8.90000000e+02 4.40746921e-01 3.09914067e+00
 8.95000000e+02 4.42009494e-01 3.12518505e+00
 9.00000000e+02 4.43268838e-01 3.15124147e+00
 9.05000000e+02 4.44524982e-01 3.17731175e+00
 9.10000000e+02 4.45777954e-01 3.20339772e+00
 9.15000000e+02 4.47027782e-01 3.22950125e+00
 9.20000000e+02 4.48274494e-01 3.25562419e+00
 9.25000000e+02 4.49518115e-01 3.28176842e+00
 9.30000000e+02 4.50758673e-01 3.30793584e+00
 9.35000000e+02 4.51996194e-01 3.33412837e+00
 9.40000000e+02 4.53230704e-01 3.36034794e+00
 9.45000000e+02 4.54462229e-01 3.38659651e+00
 9.50000000e+02 4.55690793e-01 3.41287606e+00
 9.55000000e+02 4.56916421e-01 3.43918858e+00
 9.60000000e+02 4.58139139e-01 3.46553611e+00
 9.65000000e+02 4.59358970e-01 3.49192070e+00
 9.70000000e+02 4.60575938e-01 3.51834443e+00
 9.75000000e+02 4.61790067e-01 3.54480943e+00
 9.80000000e+02 4.63001381e-01 3.57131782e+00
 9.85000000e+02 4.64209901e-01 3.59787181e+00
 9.90000000e+02 4.65415652e-01 3.62447359e+00
 9.95000000e+02 4.66618654e-01 3.65112543e+00
 1.00000000e+03 4.67818932e-01 3.67782962e+00
 1.00500000e+03 4.69016506e-01 3.70458850e+00
 1.01000000e+03 4.70211397e-01 3.73140443e+00
 1.01500000e+03 4.71403629e-01 3.75827985e+00
 1.02000000e+03 4.72593220e-01 3.78521722e+00
 1.02500000e+03 4.73780193e-01 3.81221908e+00
 1.03000000e+03 4.74964568e-01 3.83928799e+00
 1.03500000e+03 4.76146365e-01 3.86642658e+00
 1.04000000e+03 4.77325604e-01 3.89363755e+00
 1.04500000e+03 4.78502305e-01 3.92092364e+00
 1.05000000e+03 4.79676488e-01 3.94828766e+00
 1.05500000e+03 4.80848172e-01 3.97573250e+00
 1.06000000e+03 4.82017376e-01 4.00326110e+00
 1.06500000e+03 4.83184119e-01 4.03087648e+00
 1.07000000e+03 4.84348420e-01 4.05858173e+00
 1.07500000e+03 4.85510298e-01 4.08638004e+00
 1.08000000e+03 4.86669769e-01 4.11427465e+00
 1.08500000e+03 4.87826854e-01 4.14226892e+00
 1.09000000e+03 4.88981568e-01 4.17036627e+00
 1.09500000e+03 4.90133931e-01 4.19857025e+00
 1.10000000e+03 4.91283959e-01 4.22688447e+00
 1.10500000e+03 4.92431670e-01 4.25531267e+00
 1.11000000e+03 4.93577080e-01 4.28385870e+00
 1.11500000e+03 4.94720207e-01 4.31252649e+00
 1.12000000e+03 4.95861067e-01 4.34132013e+00
 1.12500000e+03 4.96999677e-01 4.37024382e+00
 1.13000000e+03 4.98136053e-01 4.39930187e+00
 1.13500000e+03 4.99270211e-01 4.42849876e+00
 1.14000000e+03 5.00402167e-01 4.45783908e+00
 1.14500000e+03 5.01531937e-01 4.48732760e+00
 1.15000000e+03 5.02659536e-01 4.51696921e+00
 1.15500000e+03 5.03784980e-01 4.54676899e+00
 1.16000000e+03 5.04908284e-01 4.57673219e+00
 1.16500000e+03 5.06029463e-01 4.60686423e+00
 1.17000000e+03 5.07148532e-01 4.63717072e+00
 1.17500000e+03 5.08265505e-01 4.66765747e+00
 1.18000000e+03 5.09380399e-01 4.69833050e+00
 1.18500000e+03 5.10493226e-01 4.72919605e+00
 1.19000000e+03 5.11604001e-01 4.76026057e+00
 1.19500000e+03 5.12712739e-01 4.79153077e+00
 1.20000000e+03 5.13819453e-01 4.82301361e+00
 1.20500000e+03 5.14924157e-01 4.85471631e+00
 1.21000000e+03 5.16026865e-01 4.88664637e+00
 1.21500000e+03 5.17127590e-01 4.91881157e+00
 1.22000000e+03 5.18226347e-01 4.95122004e+00
 1.22500000e+03 5.19323147e-01 4.98388019e+00
 1.23000000e+03 5.20418005e-01 5.01680079e+00
 1.23500000e+03 5.21510934e-01 5.04999098e+00
 1.24000000e+03 5.22601945e-01 5.08346028e+00
 1.24500000e+03 5.23691053e-01 5.11721860e+00
 1.25000000e+03 5.24778269e-01 5.15127628e+00
 1.25500000e+03 5.25863607e-01 5.18564412e+00
 1.26000000e+03 5.26947078e-01 5.22033338e+00
 1.26500000e+03 5.28028695e-01 5.25535583e+00
 1.27000000e+03 5.29108469e-01 5.29072378e+00
 1.27500000e+03 5.30186414e-01 5.32645007e+00
 1.28000000e+03 5.31262541e-01 5.36254818e+00
 1.28500000e+03 5.32336862e-01 5.39903220e+00
 1.29000000e+03 5.33409387e-01 5.43591687e+00
 1.29500000e+03 5.34480130e-01 5.47321769e+00
 1.30000000e+03 5.35549101e-01 5.51095088e+00
 1.30500000e+03 5.36616312e-01 5.54913347e+00
 1.31000000e+03 5.37681774e-01 5.58778335e+00
 1.31500000e+03 5.38745498e-01 5.62691933e+00
 1.32000000e+03 5.39807495e-01 5.66656117e+00
 1.32500000e+03 5.40867776e-01 5.70672969e+00
 1.33000000e+03 5.41926352e-01 5.74744681e+00
 1.33500000e+03 5.42983233e-01 5.78873560e+00
 1.34000000e+03 5.44038431e-01 5.83062044e+00
 1.34500000e+03 5.45091955e-01 5.87312703e+00
 1.35000000e+03 5.46143816e-01 5.91628253e+00
 1.35500000e+03 5.47194024e-01 5.96011563e+00
 1.36000000e+03 5.48242591e-01 6.00465672e+00
 1.36500000e+03 5.49289525e-01 6.04993796e+00
 1.37000000e+03 5.50334836e-01 6.09599342e+00
 1.37500000e+03 5.51378536e-01 6.14285926e+00
 1.38000000e+03 5.52420633e-01 6.19057388e+00
 1.38500000e+03 5.53461137e-01 6.23917805e+00
 1.39000000e+03 5.54500058e-01 6.28871517e+00
 1.39500000e+03 5.55537406e-01 6.33923145e+00
 1.40000000e+03 5.56573190e-01 6.39077614e+00
 1.40500000e+03 5.57607419e-01 6.44340179e+00
 1.41000000e+03 5.58640104e-01 6.49716452e+00
 1.41500000e+03 5.59671252e-01 6.55212438e+00
 1.42000000e+03 5.60700874e-01 6.60834563e+00
 1.42500000e+03 5.61728978e-01 6.66589716e+00
 1.43000000e+03 5.62755574e-01 6.72485292e+00
 1.43500000e+03 5.63780669e-01 6.78529237e+00
 1.44000000e+03 5.64804274e-01 6.84730101e+00
 1.44500000e+03 5.65826397e-01 6.91097099e+00
 1.45000000e+03 5.66847047e-01 6.97640175e+00
 1.45500000e+03 5.67866231e-01 7.04370074e+00
 1.46000000e+03 5.68883960e-01 7.11298430e+00
 1.46500000e+03 5.69900241e-01 7.18437853e+00
 1.47000000e+03 5.70915082e-01 7.25802041e+00
 1.47500000e+03 5.71928493e-01 7.33405892e+00
 1.48000000e+03 5.72940481e-01 7.41265648e+00
 1.48500000e+03 5.73951054e-01 7.49399040e+00
 1.49000000e+03 5.74960221e-01 7.57825472e+00
 1.49500000e+03 5.75967990e-01 7.66566217e+00
 1.50000000e+03 5.76974368e-01 7.75644651e+00
 1.50500000e+03 5.77979364e-01 7.85086518e+00
 1.51000000e+03 5.78982986e-01 7.94920239e+00
 1.51500000e+03 5.79985241e-01 8.05177270e+00
 1.52000000e+03 5.80986136e-01 8.15892516e+00
 1.52500000e+03 5.81985681e-01 8.27104818e+00
 1.53000000e+03 5.82983881e-01 8.38857528e+00
 1.53500000e+03 5.83980746e-01 8.51199178e+00
 1.54000000e+03 5.84976281e-01 8.64184281e+00
 1.54500000e+03 5.85970495e-01 8.77874283e+00
 1.55000000e+03 5.86963396e-01 8.92338699e+00
 1.55500000e+03 5.87954990e-01 9.07656482e+00
 1.56000000e+03 5.88945284e-01 9.23917687e+00
 1.56500000e+03 5.89934286e-01 9.41225487e+00
 1.57000000e+03 5.90922003e-01 9.59698658e+00
 1.57500000e+03 5.91908442e-01 9.79474640e+00
 1.58000000e+03 5.92893610e-01 1.00071336e+01
 1.58500000e+03 5.93877514e-01 1.02360201e+01
 1.59000000e+03 5.94860160e-01 1.04836115e+01
 1.59500000e+03 5.95841557e-01 1.07525245e+01
 1.60000000e+03 5.96821709e-01 1.10458878e+01
 1.60500000e+03 5.97800625e-01 1.13674734e+01
 1.61000000e+03 5.98778311e-01 1.17218710e+01
 1.61500000e+03 5.99754774e-01 1.21147223e+01
 1.62000000e+03 6.00730019e-01 1.25530410e+01
 1.62500000e+03 6.01704055e-01 1.30456566e+01
 1.63000000e+03 6.02676886e-01 1.36038425e+01
 1.63500000e+03 6.03648520e-01 1.42422250e+01
 1.64000000e+03 6.04618963e-01 1.49801293e+01
 1.64500000e+03 6.05588222e-01 1.58436320e+01
 1.65000000e+03 6.06556302e-01 1.68687910e+01
 1.65500000e+03 6.07523209e-01 1.81069266e+01
 1.66000000e+03 6.08488951e-01 1.96336531e+01
 1.66500000e+03 6.09453533e-01 2.15651824e+01
 1.67000000e+03 6.10416962e-01 2.40897964e+01
 1.67500000e+03 6.11379242e-01 2.75339648e+01
 1.68000000e+03 6.12340381e-01 3.25176137e+01
 1.68500000e+03 6.13300385e-01 4.03794234e+01
 1.69000000e+03 6.14259258e-01 5.46436750e+01
 1.69500000e+03 6.15217008e-01 8.85568037e+01
 1.70000000e+03 6.16173639e-01 2.73111334e+02


==> zeta_guess+ingard_L100_2.txt <==
freq real imag
 1.70500000e+03 6.17129159e-01 -2.13373114e+02
 1.71000000e+03 6.18083572e-01 -7.21114239e+01
 1.71500000e+03 6.19036884e-01 -4.16284653e+01
 1.72000000e+03 6.19989101e-01 -2.83084095e+01
 1.72500000e+03 6.20940228e-01 -2.08350574e+01
 1.73000000e+03 6.21890272e-01 -1.60480291e+01
 1.73500000e+03 6.22839237e-01 -1.27169473e+01
 1.74000000e+03 6.23787129e-01 -1.02632905e+01
 1.74500000e+03 6.24733954e-01 -8.37919033e+00
 1.75000000e+03 6.25679717e-01 -6.88572840e+00
 1.75500000e+03 6.26624424e-01 -5.67182273e+00
 1.76000000e+03 6.27568079e-01 -4.66486121e+00
 1.76500000e+03 6.28510688e-01 -3.81537501e+00
 1.77000000e+03 6.29452256e-01 -3.08849860e+00
 1.77500000e+03 6.30392790e-01 -2.45895143e+00
 1.78000000e+03 6.31332292e-01 -1.90795597e+00
 1.78500000e+03 6.32270770e-01 -1.42127302e+00
 1.79000000e+03 6.33208228e-01 -9.87908775e-01
 1.79500000e+03 6.34144671e-01 -5.99240014e-01
 1.80000000e+03 6.35080104e-01 -2.48407843e-01
 1.80500000e+03 6.36014533e-01 7.01115973e-02
 1.81000000e+03 6.36947962e-01 3.60816875e-01
 1.81500000e+03 6.37880395e-01 6.27408612e-01
 1.82000000e+03 6.38811839e-01 8.72958894e-01
 1.82500000e+03 6.39742298e-01 1.10003929e+00
 1.83000000e+03 6.40671777e-01 1.31081878e+00
 1.83500000e+03 6.41600280e-01 1.50713960e+00
 1.84000000e+03 6.42527813e-01 1.69057653e+00
 1.84500000e+03 6.43454380e-01 1.86248373e+00
 1.85000000e+03 6.44379986e-01 2.02403208e+00
 1.85500000e+03 6.45304635e-01 2.17623915e+00
 1.86000000e+03 6.46228333e-01 2.31999355e+00
 1.86500000e+03 6.47151083e-01 2.45607467e+00
 1.87000000e+03 6.48072891e-01 2.58516902e+00
 1.87500000e+03 6.48993761e-01 2.70788364e+00
 1.88000000e+03 6.49913698e-01 2.82475728e+00
 1.88500000e+03 6.50832705e-01 2.93626974e+00
 1.89000000e+03 6.51750788e-01 3.04284974e+00
 1.89500000e+03 6.52667951e-01 3.14488150e+00
 1.90000000e+03 6.53584198e-01 3.24271043e+00
 1.90500000e+03 6.54499534e-01 3.33664786e+00
 1.91000000e+03 6.55413964e-01 3.42697518e+00
 1.91500000e+03 6.56327490e-01 3.51394731e+00
 1.92000000e+03 6.57240119e-01 3.59779580e+00
 1.92500000e+03 6.58151853e-01 3.67873141e+00
 1.93000000e+03 6.59062698e-01 3.75694641e+00
 1.93500000e+03 6.59972657e-01 3.83261656e+00
 1.94000000e+03 6.60881735e-01 3.90590284e+00
 1.94500000e+03 6.61789935e-01 3.97695299e+00
 1.95000000e+03 6.62697263e-01 4.04590282e+00
 1.95500000e+03 6.63603721e-01 4.11287744e+00
 1.96000000e+03 6.64509315e-01 4.17799222e+00
 1.96500000e+03 6.65414048e-01 4.24135380e+00
 1.97000000e+03 6.66317924e-01 4.30306083e+00
 1.97500000e+03 6.67220948e-01 4.36320478e+00
 1.98000000e+03 6.68123122e-01 4.42187050e+00
 1.98500000e+03 6.69024452e-01 4.47913689e+00
 1.99000000e+03 6.69924941e-01 4.53507735e+00
 1.99500000e+03 6.70824593e-01 4.58976029e+00
 2.00000000e+03 6.71723412e-01 4.64324953e+00


==> zeta_guess+ingard_L100_zoom.txt <==
freq real imag
 3.50000000e+02 2.74928096e-01 -1.84266954e-01
 3.55000000e+02 2.76895296e-01 -1.39855042e-01
 3.60000000e+02 2.78848983e-01 -9.61203168e-02
 3.65000000e+02 2.80789441e-01 -5.30346648e-02
 3.70000000e+02 2.82716947e-01 -1.05714745e-02
 3.75000000e+02 2.84631765e-01 3.12944627e-02
 3.80000000e+02 2.86534152e-01 7.25870453e-02


==> zeta_guess+morse_L100.txt <==
freq real imag
   2.0000000e+01   6.5605695e-02  -2.9960334e+01
   2.5000000e+01   7.3349396e-02  -2.3913000e+01
   3.0000000e+01   8.0350238e-02  -1.9873233e+01
   3.5000000e+01   8.6788176e-02  -1.6980787e+01
   4.0000000e+01   9.2780463e-02  -1.4805509e+01
   4.5000000e+01   9.8408542e-02  -1.3108409e+01
   5.0000000e+01   1.0373171e-01  -1.1746085e+01
   5.5000000e+01   1.0879474e-01  -1.0627271e+01
   6.0000000e+01   1.1363240e-01  -9.6911204e+00
   6.5000000e+01   1.1827235e-01  -8.8955033e+00
   7.0000000e+01   1.2273702e-01  -8.2103251e+00
   7.5000000e+01   1.2704488e-01  -7.6135141e+00
   8.0000000e+01   1.3121139e-01  -7.0885152e+00
   8.5000000e+01   1.3524960e-01  -6.6226669e+00
   9.0000000e+01   1.3917069e-01  -6.2061207e+00
   9.5000000e+01   1.4298430e-01  -5.8311004e+00
   1.0000000e+02   1.4669879e-01  -5.4913844e+00
   1.0500000e+02   1.5032153e-01  -5.1819357e+00
   1.1000000e+02   1.5385899e-01  -4.8986325e+00
   1.1500000e+02   1.5731693e-01  -4.6380694e+00
   1.2000000e+02   1.6070048e-01  -4.3974083e+00
   1.2500000e+02   1.6401424e-01  -4.1742647e+00
   1.3000000e+02   1.6726236e-01  -3.9666210e+00
   1.3500000e+02   1.7044859e-01  -3.7727580e+00
   1.4000000e+02   1.7357635e-01  -3.5912019e+00
   1.4500000e+02   1.7664874e-01  -3.4206821e+00
   1.5000000e+02   1.7966859e-01  -3.2600973e+00
   1.5500000e+02   1.8263852e-01  -3.1084879e+00
   1.6000000e+02   1.8556093e-01  -2.9650145e+00
   1.6500000e+02   1.8843801e-01  -2.8289389e+00
   1.7000000e+02   1.9127182e-01  -2.6996099e+00
   1.7500000e+02   1.9406426e-01  -2.5764506e+00
   1.8000000e+02   1.9681708e-01  -2.4589481e+00
   1.8500000e+02   1.9953193e-01  -2.3466447e+00
   1.9000000e+02   2.0221033e-01  -2.2391311e+00
   1.9500000e+02   2.0485372e-01  -2.1360398e+00
   2.0000000e+02   2.0746342e-01  -2.0370397e+00
   2.0500000e+02   2.1004071e-01  -1.9418324e+00
   2.1000000e+02   2.1258675e-01  -1.8501476e+00
   2.1500000e+02   2.1510265e-01  -1.7617400e+00
   2.2000000e+02   2.1758947e-01  -1.6763868e+00
   2.2500000e+02   2.2004819e-01  -1.5938848e+00
   2.3000000e+02   2.2247973e-01  -1.5140485e+00
   2.3500000e+02   2.2488499e-01  -1.4367080e+00
   2.4000000e+02   2.2726479e-01  -1.3617078e+00
   2.4500000e+02   2.2961993e-01  -1.2889048e+00
   2.5000000e+02   2.3195116e-01  -1.2181674e+00
   2.5500000e+02   2.3425919e-01  -1.1493743e+00
   2.6000000e+02   2.3654470e-01  -1.0824134e+00
   2.6500000e+02   2.3880833e-01  -1.0171813e+00
   2.7000000e+02   2.4105071e-01  -9.5358184e-01
   2.7500000e+02   2.4327243e-01  -8.9152617e-01
   2.8000000e+02   2.4547403e-01  -8.3093157e-01
   2.8500000e+02   2.4765607e-01  -7.7172116e-01
   2.9000000e+02   2.4981904e-01  -7.1382332e-01
   2.9500000e+02   2.5196345e-01  -6.5717127e-01
   3.0000000e+02   2.5408976e-01  -6.0170266e-01
   3.0500000e+02   2.5619843e-01  -5.4735920e-01
   3.1000000e+02   2.5828988e-01  -4.9408633e-01
   3.1500000e+02   2.6036453e-01  -4.4183296e-01
   3.2000000e+02   2.6242278e-01  -3.9055115e-01
   3.2500000e+02   2.6446501e-01  -3.4019590e-01
   3.3000000e+02   2.6649159e-01  -2.9072490e-01
   3.3500000e+02   2.6850288e-01  -2.4209838e-01
   3.4000000e+02   2.7049921e-01  -1.9427885e-01
   3.4500000e+02   2.7248091e-01  -1.4723100e-01
   3.5000000e+02   2.7444831e-01  -1.0092153e-01
   3.5500000e+02   2.7640170e-01  -5.5318968e-02
   3.6000000e+02   2.7834139e-01  -1.0393594e-02
   3.6500000e+02   2.8026765e-01   3.3882707e-02
   3.7000000e+02   2.8218076e-01   7.7536546e-02
   3.7500000e+02   2.8408099e-01   1.2059313e-01
   3.8000000e+02   2.8596859e-01   1.6307636e-01
   3.8500000e+02   2.8784382e-01   2.0500891e-01
   3.9000000e+02   2.8970690e-01   2.4641231e-01
   3.9500000e+02   2.9155808e-01   2.8730700e-01
   4.0000000e+02   2.9339759e-01   3.2771243e-01
   4.0500000e+02   2.9522563e-01   3.6764711e-01
   4.1000000e+02   2.9704242e-01   4.0712864e-01
   4.1500000e+02   2.9884816e-01   4.4617381e-01
   4.2000000e+02   3.0064306e-01   4.8479861e-01
   4.2500000e+02   3.0242731e-01   5.2301830e-01
   4.3000000e+02   3.0420109e-01   5.6084745e-01
   4.3500000e+02   3.0596459e-01   5.9829995e-01
   4.4000000e+02   3.0771798e-01   6.3538911e-01
   4.4500000e+02   3.0946144e-01   6.7212763e-01
   4.5000000e+02   3.1119513e-01   7.0852768e-01
   4.5500000e+02   3.1291922e-01   7.4460088e-01
   4.6000000e+02   3.1463386e-01   7.8035839e-01
   4.6500000e+02   3.1633920e-01   8.1581089e-01
   4.7000000e+02   3.1803540e-01   8.5096863e-01
   4.7500000e+02   3.1972261e-01   8.8584142e-01
   4.8000000e+02   3.2140095e-01   9.2043870e-01
   4.8500000e+02   3.2307058e-01   9.5476954e-01
   4.9000000e+02   3.2473162e-01   9.8884262e-01
   4.9500000e+02   3.2638421e-01   1.0226663e+00
   5.0000000e+02   3.2802847e-01   1.0562487e+00
   5.0500000e+02   3.2966454e-01   1.0895974e+00
   5.1000000e+02   3.3129252e-01   1.1227200e+00
   5.1500000e+02   3.3291254e-01   1.1556237e+00
   5.2000000e+02   3.3452472e-01   1.1883153e+00
   5.2500000e+02   3.3612916e-01   1.2208015e+00
   5.3000000e+02   3.3772598e-01   1.2530888e+00
   5.3500000e+02   3.3931529e-01   1.2851833e+00
   5.4000000e+02   3.4089719e-01   1.3170911e+00
   5.4500000e+02   3.4247178e-01   1.3488179e+00
   5.5000000e+02   3.4403916e-01   1.3803693e+00
   5.5500000e+02   3.4559944e-01   1.4117508e+00
   5.6000000e+02   3.4715270e-01   1.4429675e+00
   5.6500000e+02   3.4869905e-01   1.4740246e+00
   5.7000000e+02   3.5023857e-01   1.5049269e+00
   5.7500000e+02   3.5177135e-01   1.5356792e+00
   5.8000000e+02   3.5329748e-01   1.5662860e+00
   5.8500000e+02   3.5481704e-01   1.5967519e+00
   5.9000000e+02   3.5633013e-01   1.6270811e+00
   5.9500000e+02   3.5783682e-01   1.6572778e+00
   6.0000000e+02   3.5933719e-01   1.6873462e+00
   6.0500000e+02   3.6083132e-01   1.7172901e+00
   6.1000000e+02   3.6231929e-01   1.7471134e+00
   6.1500000e+02   3.6380118e-01   1.7768199e+00
   6.2000000e+02   3.6527705e-01   1.8064131e+00
   6.2500000e+02   3.6674698e-01   1.8358966e+00
   6.3000000e+02   3.6821105e-01   1.8652739e+00
   6.3500000e+02   3.6966931e-01   1.8945482e+00
   6.4000000e+02   3.7112185e-01   1.9237229e+00
   6.4500000e+02   3.7256873e-01   1.9528011e+00
   6.5000000e+02   3.7401000e-01   1.9817859e+00
   6.5500000e+02   3.7544575e-01   2.0106804e+00
   6.6000000e+02   3.7687602e-01   2.0394875e+00
   6.6500000e+02   3.7830089e-01   2.0682101e+00
   6.7000000e+02   3.7972041e-01   2.0968509e+00
   6.7500000e+02   3.8113464e-01   2.1254129e+00
   6.8000000e+02   3.8254365e-01   2.1538986e+00
   6.8500000e+02   3.8394748e-01   2.1823107e+00
   6.9000000e+02   3.8534620e-01   2.2106517e+00
   6.9500000e+02   3.8673987e-01   2.2389243e+00
   7.0000000e+02   3.8812852e-01   2.2671308e+00
   7.0500000e+02   3.8951223e-01   2.2952738e+00
   7.1000000e+02   3.9089104e-01   2.3233556e+00
   7.1500000e+02   3.9226500e-01   2.3513784e+00
   7.2000000e+02   3.9363417e-01   2.3793448e+00
   7.2500000e+02   3.9499859e-01   2.4072568e+00
   7.3000000e+02   3.9635831e-01   2.4351168e+00
   7.3500000e+02   3.9771339e-01   2.4629268e+00
   7.4000000e+02   3.9906386e-01   2.4906891e+00
   7.4500000e+02   4.0040978e-01   2.5184058e+00
   7.5000000e+02   4.0175119e-01   2.5460790e+00
   7.5500000e+02   4.0308814e-01   2.5737107e+00
   7.6000000e+02   4.0442066e-01   2.6013029e+00
   7.6500000e+02   4.0574881e-01   2.6288577e+00
   7.7000000e+02   4.0707263e-01   2.6563771e+00
   7.7500000e+02   4.0839216e-01   2.6838630e+00
   7.8000000e+02   4.0970743e-01   2.7113173e+00
   7.8500000e+02   4.1101850e-01   2.7387420e+00
   7.9000000e+02   4.1232540e-01   2.7661390e+00
   7.9500000e+02   4.1362817e-01   2.7935102e+00
   8.0000000e+02   4.1492684e-01   2.8208573e+00
   8.0500000e+02   4.1622147e-01   2.8481824e+00
   8.1000000e+02   4.1751208e-01   2.8754871e+00
   8.1500000e+02   4.1879872e-01   2.9027734e+00
   8.2000000e+02   4.2008141e-01   2.9300431e+00
   8.2500000e+02   4.2136020e-01   2.9572980e+00
   8.3000000e+02   4.2263512e-01   2.9845398e+00
   8.3500000e+02   4.2390621e-01   3.0117704e+00
   8.4000000e+02   4.2517349e-01   3.0389916e+00
   8.4500000e+02   4.2643701e-01   3.0662051e+00
   8.5000000e+02   4.2769680e-01   3.0934127e+00
   8.5500000e+02   4.2895289e-01   3.1206163e+00
   8.6000000e+02   4.3020531e-01   3.1478175e+00
   8.6500000e+02   4.3145409e-01   3.1750182e+00
   8.7000000e+02   4.3269927e-01   3.2022202e+00
   8.7500000e+02   4.3394088e-01   3.2294252e+00
   8.8000000e+02   4.3517895e-01   3.2566350e+00
   8.8500000e+02   4.3641350e-01   3.2838514e+00
   8.9000000e+02   4.3764457e-01   3.3110762e+00
   8.9500000e+02   4.3887219e-01   3.3383112e+00
   9.0000000e+02   4.4009638e-01   3.3655583e+00
   9.0500000e+02   4.4131718e-01   3.3928192e+00
   9.1000000e+02   4.4253460e-01   3.4200958e+00
   9.1500000e+02   4.4374869e-01   3.4473900e+00
   9.2000000e+02   4.4495947e-01   3.4747036e+00
   9.2500000e+02   4.4616696e-01   3.5020385e+00
   9.3000000e+02   4.4737119e-01   3.5293965e+00
   9.3500000e+02   4.4857219e-01   3.5567797e+00
   9.4000000e+02   4.4976998e-01   3.5841899e+00
   9.4500000e+02   4.5096459e-01   3.6116292e+00
   9.5000000e+02   4.5215605e-01   3.6390994e+00
   9.5500000e+02   4.5334437e-01   3.6666025e+00
   9.6000000e+02   4.5452959e-01   3.6941407e+00
   9.6500000e+02   4.5571172e-01   3.7217159e+00
   9.7000000e+02   4.5689079e-01   3.7493303e+00
   9.7500000e+02   4.5806683e-01   3.7769860e+00
   9.8000000e+02   4.5923986e-01   3.8046850e+00
   9.8500000e+02   4.6040990e-01   3.8324296e+00
   9.9000000e+02   4.6157698e-01   3.8602221e+00
   9.9500000e+02   4.6274111e-01   3.8880646e+00
   1.0000000e+03   4.6390232e-01   3.9159594e+00
   1.0050000e+03   4.6506062e-01   3.9439089e+00
   1.0100000e+03   4.6621606e-01   3.9719155e+00
   1.0150000e+03   4.6736863e-01   3.9999816e+00
   1.0200000e+03   4.6851837e-01   4.0281096e+00
   1.0250000e+03   4.6966530e-01   4.0563021e+00
   1.0300000e+03   4.7080943e-01   4.0845617e+00
   1.0350000e+03   4.7195079e-01   4.1128909e+00
   1.0400000e+03   4.7308939e-01   4.1412925e+00
   1.0450000e+03   4.7422526e-01   4.1697693e+00
   1.0500000e+03   4.7535842e-01   4.1983239e+00
   1.0550000e+03   4.7648888e-01   4.2269594e+00
   1.0600000e+03   4.7761667e-01   4.2556787e+00
   1.0650000e+03   4.7874180e-01   4.2844847e+00
   1.0700000e+03   4.7986429e-01   4.3133806e+00
   1.0750000e+03   4.8098416e-01   4.3423696e+00
   1.0800000e+03   4.8210143e-01   4.3714548e+00
   1.0850000e+03   4.8321611e-01   4.4006397e+00
   1.0900000e+03   4.8432824e-01   4.4299277e+00
   1.0950000e+03   4.8543781e-01   4.4593224e+00
   1.1000000e+03   4.8654485e-01   4.4888272e+00
   1.1050000e+03   4.8764938e-01   4.5184461e+00
   1.1100000e+03   4.8875142e-01   4.5481828e+00
   1.1150000e+03   4.8985097e-01   4.5780412e+00
   1.1200000e+03   4.9094806e-01   4.6080255e+00
   1.1250000e+03   4.9204271e-01   4.6381398e+00
   1.1300000e+03   4.9313493e-01   4.6683885e+00
   1.1350000e+03   4.9422473e-01   4.6987761e+00
   1.1400000e+03   4.9531213e-01   4.7293070e+00
   1.1450000e+03   4.9639715e-01   4.7599862e+00
   1.1500000e+03   4.9747981e-01   4.7908185e+00
   1.1550000e+03   4.9856012e-01   4.8218089e+00
   1.1600000e+03   4.9963808e-01   4.8529627e+00
   1.1650000e+03   5.0071373e-01   4.8842854e+00
   1.1700000e+03   5.0178708e-01   4.9157826e+00
   1.1750000e+03   5.0285813e-01   4.9474600e+00
   1.1800000e+03   5.0392690e-01   4.9793236e+00
   1.1850000e+03   5.0499342e-01   5.0113798e+00
   1.1900000e+03   5.0605768e-01   5.0436350e+00
   1.1950000e+03   5.0711971e-01   5.0760959e+00
   1.2000000e+03   5.0817953e-01   5.1087694e+00
   1.2050000e+03   5.0923713e-01   5.1416627e+00
   1.2100000e+03   5.1029255e-01   5.1747834e+00
   1.2150000e+03   5.1134578e-01   5.2081393e+00
   1.2200000e+03   5.1239685e-01   5.2417384e+00
   1.2250000e+03   5.1344577e-01   5.2755892e+00
   1.2300000e+03   5.1449256e-01   5.3097004e+00
   1.2350000e+03   5.1553721e-01   5.3440813e+00
   1.2400000e+03   5.1657976e-01   5.3787412e+00
   1.2450000e+03   5.1762020e-01   5.4136902e+00
   1.2500000e+03   5.1865856e-01   5.4489385e+00
   1.2550000e+03   5.1969484e-01   5.4844970e+00
   1.2600000e+03   5.2072906e-01   5.5203769e+00
   1.2650000e+03   5.2176123e-01   5.5565900e+00
   1.2700000e+03   5.2279136e-01   5.5931486e+00
   1.2750000e+03   5.2381946e-01   5.6300655e+00
   1.2800000e+03   5.2484556e-01   5.6673543e+00
   1.2850000e+03   5.2586965e-01   5.7050290e+00
   1.2900000e+03   5.2689175e-01   5.7431043e+00
   1.2950000e+03   5.2791187e-01   5.7815958e+00
   1.3000000e+03   5.2893002e-01   5.8205196e+00
   1.3050000e+03   5.2994622e-01   5.8598928e+00
   1.3100000e+03   5.3096047e-01   5.8997334e+00
   1.3150000e+03   5.3197279e-01   5.9400600e+00
   1.3200000e+03   5.3298318e-01   5.9808925e+00
   1.3250000e+03   5.3399167e-01   6.0222517e+00
   1.3300000e+03   5.3499825e-01   6.0641594e+00
   1.3350000e+03   5.3600294e-01   6.1066389e+00
   1.3400000e+03   5.3700575e-01   6.1497144e+00
   1.3450000e+03   5.3800670e-01   6.1934116e+00
   1.3500000e+03   5.3900578e-01   6.2377577e+00
   1.3550000e+03   5.4000302e-01   6.2827815e+00
   1.3600000e+03   5.4099842e-01   6.3285132e+00
   1.3650000e+03   5.4199199e-01   6.3749851e+00
   1.3700000e+03   5.4298374e-01   6.4222312e+00
   1.3750000e+03   5.4397368e-01   6.4702877e+00
   1.3800000e+03   5.4496183e-01   6.5191930e+00
   1.3850000e+03   5.4594819e-01   6.5689878e+00
   1.3900000e+03   5.4693276e-01   6.6197156e+00
   1.3950000e+03   5.4791557e-01   6.6714225e+00
   1.4000000e+03   5.4889662e-01   6.7241578e+00
   1.4050000e+03   5.4987592e-01   6.7779741e+00
   1.4100000e+03   5.5085348e-01   6.8329275e+00
   1.4150000e+03   5.5182930e-01   6.8890780e+00
   1.4200000e+03   5.5280341e-01   6.9464899e+00
   1.4250000e+03   5.5377580e-01   7.0052321e+00
   1.4300000e+03   5.5474648e-01   7.0653785e+00
   1.4350000e+03   5.5571547e-01   7.1270086e+00
   1.4400000e+03   5.5668278e-01   7.1902079e+00
   1.4450000e+03   5.5764840e-01   7.2550685e+00
   1.4500000e+03   5.5861236e-01   7.3216899e+00
   1.4550000e+03   5.5957466e-01   7.3901796e+00
   1.4600000e+03   5.6053530e-01   7.4606538e+00
   1.4650000e+03   5.6149430e-01   7.5332387e+00
   1.4700000e+03   5.6245167e-01   7.6080712e+00
   1.4750000e+03   5.6340740e-01   7.6853004e+00
   1.4800000e+03   5.6436152e-01   7.7650886e+00
   1.4850000e+03   5.6531403e-01   7.8476131e+00
   1.4900000e+03   5.6626494e-01   7.9330681e+00
   1.4950000e+03   5.6721425e-01   8.0216662e+00
   1.5000000e+03   5.6816198e-01   8.1136412e+00
   1.5050000e+03   5.6910813e-01   8.2092505e+00
   1.5100000e+03   5.7005271e-01   8.3087784e+00
   1.5150000e+03   5.7099572e-01   8.4125393e+00
   1.5200000e+03   5.7193719e-01   8.5208824e+00
   1.5250000e+03   5.7287710e-01   8.6341961e+00
   1.5300000e+03   5.7381547e-01   8.7529138e+00
   1.5350000e+03   5.7475232e-01   8.8775210e+00
   1.5400000e+03   5.7568763e-01   9.0085627e+00
   1.5450000e+03   5.7662143e-01   9.1466534e+00
   1.5500000e+03   5.7755372e-01   9.2924882e+00
   1.5550000e+03   5.7848451e-01   9.4468566e+00
   1.5600000e+03   5.7941381e-01   9.6106593e+00
   1.5650000e+03   5.8034161e-01   9.7849280e+00
   1.5700000e+03   5.8126793e-01   9.9708503e+00
   1.5750000e+03   5.8219279e-01   1.0169801e+01
   1.5800000e+03   5.8311617e-01   1.0383379e+01
   1.5850000e+03   5.8403809e-01   1.0613456e+01
   1.5900000e+03   5.8495856e-01   1.0862238e+01
   1.5950000e+03   5.8587759e-01   1.1132342e+01
   1.6000000e+03   5.8679517e-01   1.1426896e+01
   1.6050000e+03   5.8771132e-01   1.1749672e+01
   1.6100000e+03   5.8862605e-01   1.2105260e+01
   1.6150000e+03   5.8953936e-01   1.2499302e+01
   1.6200000e+03   5.9045125e-01   1.2938811e+01
   1.6250000e+03   5.9136174e-01   1.3432618e+01
   1.6300000e+03   5.9227083e-01   1.3991994e+01
   1.6350000e+03   5.9317852e-01   1.4631567e+01
   1.6400000e+03   5.9408483e-01   1.5370662e+01
   1.6450000e+03   5.9498976e-01   1.6235356e+01
   1.6500000e+03   5.9589331e-01   1.7261705e+01
   1.6550000e+03   5.9679550e-01   1.8501031e+01
   1.6600000e+03   5.9769632e-01   2.0028949e+01
   1.6650000e+03   5.9859579e-01   2.1961669e+01
   1.6700000e+03   5.9949391e-01   2.4487473e+01
   1.6750000e+03   6.0039069e-01   2.7932832e+01
   1.6800000e+03   6.0128612e-01   3.2917672e+01
   1.6850000e+03   6.0218023e-01   4.0780672e+01
   1.6900000e+03   6.0307301e-01   5.5046114e+01
   1.6950000e+03   6.0396447e-01   8.8960434e+01
   1.7000000e+03   6.0485462e-01   2.7351615e+02


==> zeta_guess+morse_L100_2.txt <==
freq real imag
   1.7050000e+03   6.0574346e-01  -2.1296710e+02
   1.7100000e+03   6.0663099e-01  -7.1704222e+01
   1.7150000e+03   6.0751723e-01  -4.1220073e+01
   1.7200000e+03   6.0840218e-01  -2.7898826e+01
   1.7250000e+03   6.0928585e-01  -2.0424284e+01
   1.7300000e+03   6.1016823e-01  -1.5636065e+01
   1.7350000e+03   6.1104934e-01  -1.2303792e+01
   1.7400000e+03   6.1192918e-01  -9.8489447e+00
   1.7450000e+03   6.1280776e-01  -7.9636539e+00
   1.7500000e+03   6.1368508e-01  -6.4690013e+00
   1.7550000e+03   6.1456115e-01  -5.2539050e+00
   1.7600000e+03   6.1543597e-01  -4.2457528e+00
   1.7650000e+03   6.1630955e-01  -3.3950759e+00
   1.7700000e+03   6.1718189e-01  -2.6670089e+00
   1.7750000e+03   6.1805300e-01  -2.0362711e+00
   1.7800000e+03   6.1892288e-01  -1.4840849e+00
   1.7850000e+03   6.1979155e-01  -9.9621136e-01
   1.7900000e+03   6.2065900e-01  -5.6165646e-01
   1.7950000e+03   6.2152524e-01  -1.7179705e-01
   1.8000000e+03   6.2239027e-01   1.8022577e-01
   1.8050000e+03   6.2325410e-01   4.9993586e-01
   1.8100000e+03   6.2411673e-01   7.9183179e-01
   1.8150000e+03   6.2497818e-01   1.0596142e+00
   1.8200000e+03   6.2583844e-01   1.3063551e+00
   1.8250000e+03   6.2669752e-01   1.5346261e+00
   1.8300000e+03   6.2755542e-01   1.7465963e+00
   1.8350000e+03   6.2841215e-01   1.9441078e+00
   1.8400000e+03   6.2926772e-01   2.1287353e+00
   1.8450000e+03   6.3012212e-01   2.3018332e+00
   1.8500000e+03   6.3097537e-01   2.4645722e+00
   1.8550000e+03   6.3182746e-01   2.6179699e+00
   1.8600000e+03   6.3267841e-01   2.7629149e+00
   1.8650000e+03   6.3352821e-01   2.9001867e+00
   1.8700000e+03   6.3437688e-01   3.0304717e+00
   1.8750000e+03   6.3522441e-01   3.1543770e+00
   1.8800000e+03   6.3607081e-01   3.2724413e+00
   1.8850000e+03   6.3691609e-01   3.3851444e+00
   1.8900000e+03   6.3776024e-01   3.4929150e+00
   1.8950000e+03   6.3860328e-01   3.5961374e+00
   1.9000000e+03   6.3944521e-01   3.6951570e+00
   1.9050000e+03   6.4028604e-01   3.7902851e+00
   1.9100000e+03   6.4112576e-01   3.8818031e+00
   1.9150000e+03   6.4196438e-01   3.9699658e+00
   1.9200000e+03   6.4280190e-01   4.0550050e+00
   1.9250000e+03   6.4363834e-01   4.1371313e+00
   1.9300000e+03   6.4447369e-01   4.2165369e+00
   1.9350000e+03   6.4530796e-01   4.2933977e+00
   1.9400000e+03   6.4614116e-01   4.3678746e+00
   1.9450000e+03   6.4697328e-01   4.4401154e+00
   1.9500000e+03   6.4780433e-01   4.5102559e+00
   1.9550000e+03   6.4863432e-01   4.5784212e+00
   1.9600000e+03   6.4946324e-01   4.6447266e+00
   1.9650000e+03   6.5029111e-01   4.7092788e+00
   1.9700000e+03   6.5111793e-01   4.7721765e+00
   1.9750000e+03   6.5194370e-01   4.8335111e+00
   1.9800000e+03   6.5276842e-01   4.8933675e+00
   1.9850000e+03   6.5359210e-01   4.9518245e+00
   1.9900000e+03   6.5441475e-01   5.0089556e+00
   1.9950000e+03   6.5523636e-01   5.0648292e+00
   2.0000000e+03   6.5605695e-01   5.1195091e+00


==> zeta_guess+morse_L100_zoom.txt <==
freq real imag
   3.5000000e+02   2.7444831e-01  -1.0092153e-01
   3.5500000e+02   2.7640170e-01  -5.5318968e-02
   3.6000000e+02   2.7834139e-01  -1.0393594e-02
   3.6500000e+02   2.8026765e-01   3.3882707e-02
   3.7000000e+02   2.8218076e-01   7.7536546e-02
   3.7500000e+02   2.8408099e-01   1.2059313e-01
   3.8000000e+02   2.8596859e-01   1.6307636e-01


==> zeta_guess_L200.txt <==
freq real imag
   2.0000000e+01   6.5605695e-02  -1.4895460e+01
   2.5000000e+01   7.3349396e-02  -1.1854939e+01
   3.0000000e+01   8.0350238e-02  -9.8185681e+00
   3.5000000e+01   8.6788176e-02  -8.3561337e+00
   4.0000000e+01   9.2780463e-02  -7.2525001e+00
   4.5000000e+01   9.8408542e-02  -6.3881311e+00
   5.0000000e+01   1.0373171e-01  -5.6912941e+00
   5.5000000e+01   1.0879474e-01  -5.1163335e+00
   6.0000000e+01   1.1363240e-01  -4.6328074e+00
   6.5000000e+01   1.1827235e-01  -4.2196363e+00
   7.0000000e+01   1.2273702e-01  -3.8617608e+00
   7.5000000e+01   1.2704488e-01  -3.5481348e+00
   8.0000000e+01   1.3121139e-01  -3.2704720e+00
   8.5000000e+01   1.3524960e-01  -3.0224344e+00
   9.0000000e+01   1.3917069e-01  -2.7990910e+00
   9.5000000e+01   1.4298430e-01  -2.5965480e+00
   1.0000000e+02   1.4669879e-01  -2.4116894e+00
   1.0500000e+02   1.5032153e-01  -2.2419921e+00
   1.1000000e+02   1.5385899e-01  -2.0853908e+00
   1.1500000e+02   1.5731693e-01  -1.9401791e+00
   1.2000000e+02   1.6070048e-01  -1.8049342e+00
   1.2500000e+02   1.6401424e-01  -1.6784606e+00
   1.3000000e+02   1.6726236e-01  -1.5597463e+00
   1.3500000e+02   1.7044859e-01  -1.4479288e+00
   1.4000000e+02   1.7357635e-01  -1.3422683e+00
   1.4500000e+02   1.7664874e-01  -1.2421269e+00
   1.5000000e+02   1.7966859e-01  -1.1469514e+00
   1.5500000e+02   1.8263852e-01  -1.0562595e+00
   1.6000000e+02   1.8556093e-01  -9.6962908e-01
   1.6500000e+02   1.8843801e-01  -8.8668881e-01
   1.7000000e+02   1.9127182e-01  -8.0711081e-01
   1.7500000e+02   1.9406426e-01  -7.3060441e-01
   1.8000000e+02   1.9681708e-01  -6.5691098e-01
   1.8500000e+02   1.9953193e-01  -5.8579962e-01
   1.9000000e+02   2.0221033e-01  -5.1706348e-01
   1.9500000e+02   2.0485372e-01  -4.5051672e-01
   2.0000000e+02   2.0746342e-01  -3.8599182e-01
   2.0500000e+02   2.1004071e-01  -3.2333741e-01
   2.1000000e+02   2.1258675e-01  -2.6241630e-01
   2.1500000e+02   2.1510265e-01  -2.0310384e-01
   2.2000000e+02   2.1758947e-01  -1.4528650e-01
   2.2500000e+02   2.2004819e-01  -8.8860620e-02
   2.3000000e+02   2.2247973e-01  -3.3731337e-02
   2.3500000e+02   2.2488499e-01   2.0188356e-02
   2.4000000e+02   2.2726479e-01   7.2978435e-02
   2.4500000e+02   2.2961993e-01   1.2471257e-01
   2.5000000e+02   2.3195116e-01   1.7545874e-01
   2.5500000e+02   2.3425919e-01   2.2527984e-01
   2.6000000e+02   2.3654470e-01   2.7423415e-01
   2.6500000e+02   2.3880833e-01   3.2237575e-01
   2.7000000e+02   2.4105071e-01   3.6975497e-01
   2.7500000e+02   2.4327243e-01   4.1641871e-01
   2.8000000e+02   2.4547403e-01   4.6241075e-01
   2.8500000e+02   2.4765607e-01   5.0777204e-01
   2.9000000e+02   2.4981904e-01   5.5254096e-01
   2.9500000e+02   2.5196345e-01   5.9675353e-01
   3.0000000e+02   2.5408976e-01   6.4044363e-01
   3.0500000e+02   2.5619843e-01   6.8364317e-01
   3.1000000e+02   2.5828988e-01   7.2638229e-01
   3.1500000e+02   2.6036453e-01   7.6868945e-01
   3.2000000e+02   2.6242278e-01   8.1059166e-01
   3.2500000e+02   2.6446501e-01   8.5211453e-01
   3.3000000e+02   2.6649159e-01   8.9328241e-01
   3.3500000e+02   2.6850288e-01   9.3411851e-01
   3.4000000e+02   2.7049921e-01   9.7464498e-01
   3.4500000e+02   2.7248091e-01   1.0148830e+00
   3.5000000e+02   2.7444831e-01   1.0548530e+00
   3.5500000e+02   2.7640170e-01   1.0945743e+00
   3.6000000e+02   2.7834139e-01   1.1340658e+00
   3.6500000e+02   2.8026765e-01   1.1733457e+00
   3.7000000e+02   2.8218076e-01   1.2124314e+00
   3.7500000e+02   2.8408099e-01   1.2513399e+00
   3.8000000e+02   2.8596859e-01   1.2900877e+00
   3.8500000e+02   2.8784382e-01   1.3286909e+00
   3.9000000e+02   2.8970690e-01   1.3671651e+00
   3.9500000e+02   2.9155808e-01   1.4055258e+00
   4.0000000e+02   2.9339759e-01   1.4437879e+00
   4.0500000e+02   2.9522563e-01   1.4819662e+00
   4.1000000e+02   2.9704242e-01   1.5200754e+00
   4.1500000e+02   2.9884816e-01   1.5581299e+00
   4.2000000e+02   3.0064306e-01   1.5961440e+00
   4.2500000e+02   3.0242731e-01   1.6341318e+00
   4.3000000e+02   3.0420109e-01   1.6721076e+00
   4.3500000e+02   3.0596459e-01   1.7100856e+00
   4.4000000e+02   3.0771798e-01   1.7480798e+00
   4.4500000e+02   3.0946144e-01   1.7861046e+00
   4.5000000e+02   3.1119513e-01   1.8241743e+00
   4.5500000e+02   3.1291922e-01   1.8623035e+00
   4.6000000e+02   3.1463386e-01   1.9005068e+00
   4.6500000e+02   3.1633920e-01   1.9387991e+00
   4.7000000e+02   3.1803540e-01   1.9771956e+00
   4.7500000e+02   3.1972261e-01   2.0157119e+00
   4.8000000e+02   3.2140095e-01   2.0543638e+00
   4.8500000e+02   3.2307058e-01   2.0931676e+00
   4.9000000e+02   3.2473162e-01   2.1321400e+00
   4.9500000e+02   3.2638421e-01   2.1712983e+00
   5.0000000e+02   3.2802847e-01   2.2106603e+00
   5.0500000e+02   3.2966454e-01   2.2502445e+00
   5.1000000e+02   3.3129252e-01   2.2900700e+00
   5.1500000e+02   3.3291254e-01   2.3301568e+00
   5.2000000e+02   3.3452472e-01   2.3705256e+00
   5.2500000e+02   3.3612916e-01   2.4111982e+00
   5.3000000e+02   3.3772598e-01   2.4521972e+00
   5.3500000e+02   3.3931529e-01   2.4935466e+00
   5.4000000e+02   3.4089719e-01   2.5352713e+00
   5.4500000e+02   3.4247178e-01   2.5773978e+00
   5.5000000e+02   3.4403916e-01   2.6199538e+00
   5.5500000e+02   3.4559944e-01   2.6629688e+00
   5.6000000e+02   3.4715270e-01   2.7064739e+00
   5.6500000e+02   3.4869905e-01   2.7505021e+00
   5.7000000e+02   3.5023857e-01   2.7950887e+00
   5.7500000e+02   3.5177135e-01   2.8402710e+00
   5.8000000e+02   3.5329748e-01   2.8860889e+00
   5.8500000e+02   3.5481704e-01   2.9325850e+00
   5.9000000e+02   3.5633013e-01   2.9798051e+00
   5.9500000e+02   3.5783682e-01   3.0277981e+00
   6.0000000e+02   3.5933719e-01   3.0766167e+00
   6.0500000e+02   3.6083132e-01   3.1263177e+00
   6.1000000e+02   3.6231929e-01   3.1769620e+00
   6.1500000e+02   3.6380118e-01   3.2286160e+00
   6.2000000e+02   3.6527705e-01   3.2813512e+00
   6.2500000e+02   3.6674698e-01   3.3352454e+00
   6.3000000e+02   3.6821105e-01   3.3903831e+00
   6.3500000e+02   3.6966931e-01   3.4468565e+00
   6.4000000e+02   3.7112185e-01   3.5047663e+00
   6.4500000e+02   3.7256873e-01   3.5642227e+00
   6.5000000e+02   3.7401000e-01   3.6253468e+00
   6.5500000e+02   3.7544575e-01   3.6882716e+00
   6.6000000e+02   3.7687602e-01   3.7531440e+00
   6.6500000e+02   3.7830089e-01   3.8201265e+00
   6.7000000e+02   3.7972041e-01   3.8893992e+00
   6.7500000e+02   3.8113464e-01   3.9611625e+00
   6.8000000e+02   3.8254365e-01   4.0356402e+00
   6.8500000e+02   3.8394748e-01   4.1130824e+00
   6.9000000e+02   3.8534620e-01   4.1937705e+00
   6.9500000e+02   3.8673987e-01   4.2780216e+00
   7.0000000e+02   3.8812852e-01   4.3661944e+00
   7.0500000e+02   3.8951223e-01   4.4586967e+00
   7.1000000e+02   3.9089104e-01   4.5559937e+00
   7.1500000e+02   3.9226500e-01   4.6586190e+00
   7.2000000e+02   3.9363417e-01   4.7671870e+00
   7.2500000e+02   3.9499859e-01   4.8824096e+00
   7.3000000e+02   3.9635831e-01   5.0051160e+00
   7.3500000e+02   3.9771339e-01   5.1362778e+00
   7.4000000e+02   3.9906386e-01   5.2770416e+00
   7.4500000e+02   4.0040978e-01   5.4287693e+00
   7.5000000e+02   4.0175119e-01   5.5930926e+00
   7.5500000e+02   4.0308814e-01   5.7719817e+00
   7.6000000e+02   4.0442066e-01   5.9678396e+00
   7.6500000e+02   4.0574881e-01   6.1836266e+00
   7.7000000e+02   4.0707263e-01   6.4230328e+00
   7.7500000e+02   4.0839216e-01   6.6907175e+00
   7.8000000e+02   4.0970743e-01   6.9926496e+00
   7.8500000e+02   4.1101850e-01   7.3366033e+00
   7.9000000e+02   4.1232540e-01   7.7328960e+00
   7.9500000e+02   4.1362817e-01   8.1955213e+00
   8.0000000e+02   4.1492684e-01   8.7439468e+00
   8.0500000e+02   4.1622147e-01   9.4060807e+00
   8.1000000e+02   4.1751208e-01   1.0223403e+01
   8.1500000e+02   4.1879872e-01   1.1260359e+01
   8.2000000e+02   4.2008141e-01   1.2622801e+01
   8.2500000e+02   4.2136020e-01   1.4497620e+01
   8.3000000e+02   4.2263512e-01   1.7248641e+01
   8.3500000e+02   4.2390621e-01   2.1690945e+01
   8.4000000e+02   4.2517349e-01   3.0104925e+01
   8.4500000e+02   4.2643701e-01   5.2217150e+01
   8.5000000e+02   4.2769680e-01   2.7067097e+02
   8.5500000e+02   4.2895289e-01  -7.4565617e+01
   8.6000000e+02   4.3020531e-01  -3.0776435e+01
   8.6500000e+02   4.3145409e-01  -1.8529884e+01
   8.7000000e+02   4.3269927e-01  -1.2758975e+01
   8.7500000e+02   4.3394088e-01  -9.3952396e+00
   8.8000000e+02   4.3517895e-01  -7.1881982e+00
   8.8500000e+02   4.3641350e-01  -5.6256599e+00
   8.9000000e+02   4.3764457e-01  -4.4589402e+00
   8.9500000e+02   4.3887219e-01  -3.5527144e+00
   9.0000000e+02   4.4009638e-01  -2.8270335e+00
   9.0500000e+02   4.4131718e-01  -2.2316274e+00
   9.1000000e+02   4.4253460e-01  -1.7333026e+00
   9.1500000e+02   4.4374869e-01  -1.3092586e+00
   9.2000000e+02   4.4495947e-01  -9.4331533e-01
   9.2500000e+02   4.4616696e-01  -6.2367290e-01
   9.3000000e+02   4.4737119e-01  -3.4152319e-01
   9.3500000e+02   4.4857219e-01  -9.0158139e-02
   9.4000000e+02   4.4976998e-01   1.3562102e-01
   9.4500000e+02   4.5096459e-01   3.3990570e-01
   9.5000000e+02   4.5215605e-01   5.2595992e-01
   9.5500000e+02   4.5334437e-01   6.9641949e-01
   9.6000000e+02   4.5452959e-01   8.5343623e-01
   9.6500000e+02   4.5571172e-01   9.9878423e-01
   9.7000000e+02   4.5689079e-01   1.1339393e+00
   9.7500000e+02   4.5806683e-01   1.2601392e+00
   9.8000000e+02   4.5923986e-01   1.3784298e+00
   9.8500000e+02   4.6040990e-01   1.4897008e+00
   9.9000000e+02   4.6157698e-01   1.5947141e+00
   9.9500000e+02   4.6274111e-01   1.6941258e+00
   1.0000000e+03   4.6390232e-01   1.7885040e+00
   1.0050000e+03   4.6506062e-01   1.8783433e+00
   1.0100000e+03   4.6621606e-01   1.9640760e+00
   1.0150000e+03   4.6736863e-01   2.0460820e+00
   1.0200000e+03   4.6851837e-01   2.1246963e+00
   1.0250000e+03   4.6966530e-01   2.2002156e+00
   1.0300000e+03   4.7080943e-01   2.2729034e+00
   1.0350000e+03   4.7195079e-01   2.3429950e+00
   1.0400000e+03   4.7308939e-01   2.4107008e+00
   1.0450000e+03   4.7422526e-01   2.4762097e+00
   1.0500000e+03   4.7535842e-01   2.5396917e+00
   1.0550000e+03   4.7648888e-01   2.6013005e+00
   1.0600000e+03   4.7761667e-01   2.6611752e+00
   1.0650000e+03   4.7874180e-01   2.7194418e+00
   1.0700000e+03   4.7986429e-01   2.7762154e+00
   1.0750000e+03   4.8098416e-01   2.8316007e+00
   1.0800000e+03   4.8210143e-01   2.8856936e+00
   1.0850000e+03   4.8321611e-01   2.9385818e+00
   1.0900000e+03   4.8432824e-01   2.9903461e+00
   1.0950000e+03   4.8543781e-01   3.0410606e+00
   1.1000000e+03   4.8654485e-01   3.0907939e+00
   1.1050000e+03   4.8764938e-01   3.1396093e+00
   1.1100000e+03   4.8875142e-01   3.1875653e+00
   1.1150000e+03   4.8985097e-01   3.2347163e+00
   1.1200000e+03   4.9094806e-01   3.2811128e+00
   1.1250000e+03   4.9204271e-01   3.3268019e+00
   1.1300000e+03   4.9313493e-01   3.3718276e+00
   1.1350000e+03   4.9422473e-01   3.4162308e+00
   1.1400000e+03   4.9531213e-01   3.4600499e+00
   1.1450000e+03   4.9639715e-01   3.5033211e+00
   1.1500000e+03   4.9747981e-01   3.5460782e+00
   1.1550000e+03   4.9856012e-01   3.5883532e+00
   1.1600000e+03   4.9963808e-01   3.6301760e+00
   1.1650000e+03   5.0071373e-01   3.6715752e+00
   1.1700000e+03   5.0178708e-01   3.7125777e+00
   1.1750000e+03   5.0285813e-01   3.7532090e+00
   1.1800000e+03   5.0392690e-01   3.7934934e+00
   1.1850000e+03   5.0499342e-01   3.8334540e+00
   1.1900000e+03   5.0605768e-01   3.8731129e+00
   1.1950000e+03   5.0711971e-01   3.9124911e+00
   1.2000000e+03   5.0817953e-01   3.9516088e+00
   1.2050000e+03   5.0923713e-01   3.9904855e+00
   1.2100000e+03   5.1029255e-01   4.0291398e+00
   1.2150000e+03   5.1134578e-01   4.0675897e+00
   1.2200000e+03   5.1239685e-01   4.1058526e+00
   1.2250000e+03   5.1344577e-01   4.1439454e+00
   1.2300000e+03   5.1449256e-01   4.1818843e+00
   1.2350000e+03   5.1553721e-01   4.2196853e+00
   1.2400000e+03   5.1657976e-01   4.2573640e+00
   1.2450000e+03   5.1762020e-01   4.2949355e+00
   1.2500000e+03   5.1865856e-01   4.3324147e+00
   1.2550000e+03   5.1969484e-01   4.3698163e+00
   1.2600000e+03   5.2072906e-01   4.4071547e+00
   1.2650000e+03   5.2176123e-01   4.4444442e+00
   1.2700000e+03   5.2279136e-01   4.4816989e+00
   1.2750000e+03   5.2381946e-01   4.5189329e+00
   1.2800000e+03   5.2484556e-01   4.5561601e+00
   1.2850000e+03   5.2586965e-01   4.5933947e+00
   1.2900000e+03   5.2689175e-01   4.6306504e+00
   1.2950000e+03   5.2791187e-01   4.6679416e+00
   1.3000000e+03   5.2893002e-01   4.7052822e+00
   1.3050000e+03   5.2994622e-01   4.7426867e+00
   1.3100000e+03   5.3096047e-01   4.7801695e+00
   1.3150000e+03   5.3197279e-01   4.8177454e+00
   1.3200000e+03   5.3298318e-01   4.8554293e+00
   1.3250000e+03   5.3399167e-01   4.8932365e+00
   1.3300000e+03   5.3499825e-01   4.9311828e+00
   1.3350000e+03   5.3600294e-01   4.9692841e+00
   1.3400000e+03   5.3700575e-01   5.0075569e+00
   1.3450000e+03   5.3800670e-01   5.0460183e+00
   1.3500000e+03   5.3900578e-01   5.0846858e+00
   1.3550000e+03   5.4000302e-01   5.1235777e+00
   1.3600000e+03   5.4099842e-01   5.1627128e+00
   1.3650000e+03   5.4199199e-01   5.2021108e+00
   1.3700000e+03   5.4298374e-01   5.2417921e+00
   1.3750000e+03   5.4397368e-01   5.2817782e+00
   1.3800000e+03   5.4496183e-01   5.3220913e+00
   1.3850000e+03   5.4594819e-01   5.3627551e+00
   1.3900000e+03   5.4693276e-01   5.4037942e+00
   1.3950000e+03   5.4791557e-01   5.4452344e+00
   1.4000000e+03   5.4889662e-01   5.4871033e+00
   1.4050000e+03   5.4987592e-01   5.5294298e+00
   1.4100000e+03   5.5085348e-01   5.5722446e+00
   1.4150000e+03   5.5182930e-01   5.6155801e+00
   1.4200000e+03   5.5280341e-01   5.6594709e+00
   1.4250000e+03   5.5377580e-01   5.7039539e+00
   1.4300000e+03   5.5474648e-01   5.7490682e+00
   1.4350000e+03   5.5571547e-01   5.7948558e+00
   1.4400000e+03   5.5668278e-01   5.8413616e+00
   1.4450000e+03   5.5764840e-01   5.8886338e+00
   1.4500000e+03   5.5861236e-01   5.9367240e+00
   1.4550000e+03   5.5957466e-01   5.9856880e+00
   1.4600000e+03   5.6053530e-01   6.0355858e+00
   1.4650000e+03   5.6149430e-01   6.0864824e+00
   1.4700000e+03   5.6245167e-01   6.1384479e+00
   1.4750000e+03   5.6340740e-01   6.1915587e+00
   1.4800000e+03   5.6436152e-01   6.2458976e+00
   1.4850000e+03   5.6531403e-01   6.3015549e+00
   1.4900000e+03   5.6626494e-01   6.3586294e+00
   1.4950000e+03   5.6721425e-01   6.4172288e+00
   1.5000000e+03   5.6816198e-01   6.4774717e+00
   1.5050000e+03   5.6910813e-01   6.5394882e+00
   1.5100000e+03   5.7005271e-01   6.6034219e+00
   1.5150000e+03   5.7099572e-01   6.6694315e+00
   1.5200000e+03   5.7193719e-01   6.7376930e+00
   1.5250000e+03   5.7287710e-01   6.8084018e+00
   1.5300000e+03   5.7381547e-01   6.8817761e+00
   1.5350000e+03   5.7475232e-01   6.9580598e+00
   1.5400000e+03   5.7568763e-01   7.0375268e+00
   1.5450000e+03   5.7662143e-01   7.1204855e+00
   1.5500000e+03   5.7755372e-01   7.2072847e+00
   1.5550000e+03   5.7848451e-01   7.2983205e+00
   1.5600000e+03   5.7941381e-01   7.3940442e+00
   1.5650000e+03   5.8034161e-01   7.4949729e+00
   1.5700000e+03   5.8126793e-01   7.6017015e+00
   1.5750000e+03   5.8219279e-01   7.7149185e+00
   1.5800000e+03   5.8311617e-01   7.8354244e+00
   1.5850000e+03   5.8403809e-01   7.9641564e+00
   1.5900000e+03   5.8495856e-01   8.1022184e+00
   1.5950000e+03   5.8587759e-01   8.2509197e+00
   1.6000000e+03   5.8679517e-01   8.4118256e+00
   1.6050000e+03   5.8771132e-01   8.5868232e+00
   1.6100000e+03   5.8862605e-01   8.7782084e+00
   1.6150000e+03   5.8953936e-01   8.9888030e+00
   1.6200000e+03   5.9045125e-01   9.2221149e+00
   1.6250000e+03   5.9136174e-01   9.4825596e+00
   1.6300000e+03   5.9227083e-01   9.7757749e+00
   1.6350000e+03   5.9317852e-01   1.0109075e+01
   1.6400000e+03   5.9408483e-01   1.0492123e+01
   1.6450000e+03   5.9498976e-01   1.0937959e+01
   1.6500000e+03   5.9589331e-01   1.1464612e+01
   1.6550000e+03   5.9679550e-01   1.2097743e+01
   1.6600000e+03   5.9769632e-01   1.2875161e+01
   1.6650000e+03   5.9859579e-01   1.3854972e+01
   1.6700000e+03   5.9949391e-01   1.5131318e+01
   1.6750000e+03   6.0039069e-01   1.6867436e+01
   1.6800000e+03   6.0128612e-01   1.9373287e+01
   1.6850000e+03   6.0218023e-01   2.3318215e+01
   1.6900000e+03   6.0307301e-01   3.0464360e+01
   1.6950000e+03   6.0396447e-01   4.7434941e+01
   1.7000000e+03   6.0485462e-01   1.3972622e+02
   1.7050000e+03   6.0574346e-01  -1.0350199e+02
   1.7100000e+03   6.0663099e-01  -3.2857132e+01
   1.7150000e+03   6.0751723e-01  -1.7601638e+01
   1.7200000e+03   6.0840218e-01  -1.0927595e+01
   1.7250000e+03   6.0928585e-01  -7.1769009e+00
   1.7300000e+03   6.1016823e-01  -4.7693653e+00
   1.7350000e+03   6.1104934e-01  -3.0897989e+00
   1.7400000e+03   6.1192918e-01  -1.8489398e+00
   1.7450000e+03   6.1280776e-01  -8.9285297e-01
   1.7500000e+03   6.1368508e-01  -1.3207840e-01
   1.7550000e+03   6.1456115e-01   4.8892584e-01
   1.7600000e+03   6.1543597e-01   1.0064667e+00
   1.7650000e+03   6.1630955e-01   1.4452795e+00
   1.7700000e+03   6.1718189e-01   1.8227980e+00
   1.7750000e+03   6.1805300e-01   2.1516633e+00
   1.7800000e+03   6.1892288e-01   2.4412652e+00
   1.7850000e+03   6.1979155e-01   2.6987241e+00
   1.7900000e+03   6.2065900e-01   2.9295380e+00
   1.7950000e+03   6.2152524e-01   3.1380195e+00
   1.8000000e+03   6.2239027e-01   3.3275988e+00
   1.8050000e+03   6.2325410e-01   3.5010391e+00
   1.8100000e+03   6.2411673e-01   3.6605904e+00
   1.8150000e+03   6.2497818e-01   3.8081043e+00
   1.8200000e+03   6.2583844e-01   3.9451177e+00
   1.8250000e+03   6.2669752e-01   4.0729175e+00
   1.8300000e+03   6.2755542e-01   4.1925892e+00
   1.8350000e+03   6.2841215e-01   4.3050551e+00
   1.8400000e+03   6.2926772e-01   4.4111035e+00
   1.8450000e+03   6.3012212e-01   4.5114127e+00
   1.8500000e+03   6.3097537e-01   4.6065694e+00
   1.8550000e+03   6.3182746e-01   4.6970833e+00
   1.8600000e+03   6.3267841e-01   4.7834000e+00
   1.8650000e+03   6.3352821e-01   4.8659104e+00
   1.8700000e+03   6.3437688e-01   4.9449590e+00
   1.8750000e+03   6.3522441e-01   5.0208505e+00
   1.8800000e+03   6.3607081e-01   5.0938556e+00
   1.8850000e+03   6.3691609e-01   5.1642155e+00
   1.8900000e+03   6.3776024e-01   5.2321458e+00
   1.8950000e+03   6.3860328e-01   5.2978401e+00
   1.9000000e+03   6.3944521e-01   5.3614724e+00
   1.9050000e+03   6.4028604e-01   5.4231999e+00
   1.9100000e+03   6.4112576e-01   5.4831646e+00
   1.9150000e+03   6.4196438e-01   5.5414955e+00
   1.9200000e+03   6.4280190e-01   5.5983100e+00
   1.9250000e+03   6.4363834e-01   5.6537150e+00
   1.9300000e+03   6.4447369e-01   5.7078082e+00
   1.9350000e+03   6.4530796e-01   5.7606792e+00
   1.9400000e+03   6.4614116e-01   5.8124102e+00
   1.9450000e+03   6.4697328e-01   5.8630768e+00
   1.9500000e+03   6.4780433e-01   5.9127486e+00
   1.9550000e+03   6.4863432e-01   5.9614901e+00
   1.9600000e+03   6.4946324e-01   6.0093609e+00
   1.9650000e+03   6.5029111e-01   6.0564162e+00
   1.9700000e+03   6.5111793e-01   6.1027075e+00
   1.9750000e+03   6.5194370e-01   6.1482824e+00
   1.9800000e+03   6.5276842e-01   6.1931856e+00
   1.9850000e+03   6.5359210e-01   6.2374588e+00
   1.9900000e+03   6.5441475e-01   6.2811408e+00
   1.9950000e+03   6.5523636e-01   6.3242683e+00
   2.0000000e+03   6.5605695e-01   6.3668757e+00

